A Characterization of the DNA Data Storage Channel

Owing to its longevity and enormous information density, DNA, the molecule encoding biological information, has emerged as a promising archival storage medium. However, due to technological constraints, data can only be written onto many short DNA molecules that are stored in an unordered way, and can only be read by sampling from this DNA pool. Moreover, imperfections in writing (synthesis), reading (sequencing), storage, and handling of the DNA, in particular amplification via PCR, lead to a loss of DNA molecules and induce errors within the molecules. In order to design DNA storage systems, a qualitative and quantitative understanding of the errors and the loss of molecules is crucial. In this paper, we characterize those error probabilities by analyzing data from our own experiments as well as from experiments of two different groups. We find that errors within molecules are mainly due to synthesis and sequencing, while imperfections in handling and storage lead to a significant loss of sequences. The aim of our study is to help guide the design of future DNA data storage systems by providing a quantitative and qualitative understanding of the DNA data storage channel.

==> dat/1_S1_L001_R1_001.fastqhist.dat <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	963
36	1063
37	1153
38	1261
39	1462
40	1393
41	1563
42	1844
43	1730
44	1823
45	2002
46	2064
47	2151
48	2310
49	2408
50	2542
51	2650
52	2746
53	2773
54	2927
55	3104
56	3120
57	3339
58	3250
59	3304
60	3459
61	3670
62	3463
63	3467
64	3503
65	3490
66	3662
67	3539
68	3441
69	3679
70	3446
71	3322
72	3394
73	3341
74	3354
75	3543
76	5966
77	3089
78	2968
79	2896
80	2880
81	2639
82	2634
83	2596
84	2610
85	2497
86	2423
87	2346
88	2352
89	2485
90	2348
91	2577
92	2719
93	2693
94	2941
95	3095
96	3551
97	3562
98	4116
99	4466
100	5073
101	5760
102	6343
103	7205
104	8398
105	10005
106	11860
107	14224
108	18148
109	22182
110	27641
111	34275
112	46797
113	67479
114	115272
115	240638
116	616744
117	1764406
118	105421
119	3614
120	170
121	80
122	38
123	41
124	34
125	41
126	39
127	14
128	32
129	31
130	29
131	32
132	14
133	19
134	12
135	14
136	12
137	10
138	17
139	11
140	15
141	12
142	4
143	3
144	4
145	6
146	7
147	6
148	6
149	3
150	6
151	6
152	13
153	22
154	17
155	42
156	78
157	78
158	9
159	5
160	2
161	2
162	0
163	1
164	1
165	0
166	1
167	0
168	0
169	2
170	1
171	0
172	1
173	0
174	0
175	0
176	2
177	0
178	3
179	0
180	0
181	0
182	0
183	1
184	0
185	0
186	0
187	1
188	0
189	1
190	2
191	0
192	1
193	0
194	0
195	0
196	0
197	2
198	1
199	0
200	2


==> dat/2_S2_L001_R1_001.fastqhist.dat <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	396
36	527
37	535
38	665
39	678
40	661
41	756
42	987
43	972
44	986
45	1076
46	1119
47	1227
48	1208
49	1369
50	1475
51	1618
52	1874
53	1805
54	2032
55	2173
56	2354
57	3032
58	3314
59	3265
60	3350
61	3546
62	4028
63	4790
64	5185
65	4979
66	5001
67	4774
68	5792
69	5882
70	5476
71	5174
72	5946
73	5618
74	5823
75	5901
76	11588
77	4900
78	4812
79	5474
80	4906
81	4005
82	5335
83	5029
84	4526
85	4970
86	4587
87	3907
88	3665
89	4523
90	4389
91	3253
92	4052
93	4856
94	4381
95	4105
96	5179
97	6472
98	6712
99	6756
100	6903
101	8060
102	9960
103	11567
104	12363
105	13243
106	15377
107	18831
108	25019
109	30397
110	36897
111	45729
112	60940
113	88226
114	151662
115	319011
116	802246
117	2353198
118	139744
119	4054
120	104
121	13
122	32
123	158
124	5
125	64
126	2
127	47
128	30
129	7
130	31
131	17
132	49
133	4
134	9
135	8
136	52
137	48
138	2
139	3
140	17
141	26
142	0
143	2
144	1
145	2
146	0
147	3
148	4
149	4
150	25
151	3
152	4
153	15
154	9
155	17
156	43
157	54
158	9
159	2
160	0
161	5
162	4
163	6
164	4
165	3
166	0
167	1
168	0
169	0
170	3
171	3
172	1
173	0
174	3
175	0
176	1
177	2
178	0
179	1
180	3
181	1
182	1
183	2
184	0
185	3
186	0
187	2
188	0
189	2
190	0
191	0
192	0
193	1
194	2
195	2
196	2
197	1
198	2
199	0


==> dat/3_S3_L001_R1_001.fastqhist.dat <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	5634
36	6340
37	6784
38	7536
39	7704
40	8607
41	9599
42	10619
43	10294
44	10310
45	11366
46	11477
47	12050
48	12039
49	13458
50	13657
51	13886
52	14458
53	14385
54	15071
55	15809
56	15909
57	16423
58	15943
59	15868
60	16430
61	16548
62	16305
63	15311
64	16133
65	15882
66	15585
67	15120
68	13634
69	15016
70	13492
71	12450
72	12459
73	11891
74	11635
75	12075
76	18801
77	9654
78	9467
79	8344
80	8329
81	7984
82	7318
83	6557
84	6388
85	5997
86	6561
87	6434
88	6178
89	5974
90	5284
91	5623
92	5857
93	6298
94	6513
95	6396
96	7163
97	7111
98	7202
99	8379
100	8948
101	9914
102	10653
103	11923
104	13856
105	15389
106	18547
107	22288
108	27020
109	30881
110	37258
111	47050
112	59723
113	86701
114	144916
115	297962
116	759076
117	2165043
118	123188
119	4233
120	204
121	63
122	30
123	55
124	25
125	32
126	38
127	36
128	17
129	50
130	7
131	8
132	6
133	5
134	13
135	3
136	3
137	2
138	11
139	3
140	2
141	4
142	3
143	2
144	3
145	1
146	1
147	3
148	2
149	3
150	3
151	8
152	5
153	22
154	18
155	26
156	50
157	132
158	7
159	1
160	0
161	0
162	0
163	2
164	0
165	0
166	0
167	0
168	1
169	0
170	0
171	1
172	0
173	1
174	1
175	3
176	0
177	1
178	1
179	0
180	0
181	5
182	0
183	2
184	1
185	1
186	4
187	1
188	2
189	0
190	2
191	0
192	0
193	1
194	3
195	1
196	4
197	2
198	5
199	2
200	2


==> dat/GM1_gcvsfreq.dat <==
0 0.528511 0.0409538
1 0.518325 0.0405933
2 0.514741 0.0427015
3 0.508029 0.0437367
4 0.503561 0.0404606
5 0.509324 0.0335665
6 0.520228 0.0373035
7 0.500521 0.0425072
8 0.525641 0.0338
9 0.503344 0.0400981
10 0.516796 0.0372942
11 0.517949 0.048266
12 0.508832 0.0316021
13 0.505429 0.0339075
14 0.503186 0.0392877
15 0.49264 0.0463851
16 0.494124 0.0341505
17 0.510379 0.0386886
18 0.498509 0.0402886
19 0.506659 0.0328358
20 0.505146 0.0341551
21 0.496983 0.0411539
22 0.496603 0.0442973
23 0.51221 0.0353581
24 0.507239 0.0351152
25 0.500475 0.041406
26 0.501943 0.0425676
27 0.494624 0.0443713
28 0.502474 0.0315051
29 0.493827 0.0421186
30 0.49873 0.0343733
31 0.498317 0.035552
32 0.515907 0.0359896
33 0.502461 0.039351
34 0.490152 0.03735
35 0.492552 0.0332651
36 0.500366 0.0335933
37 0.506536 0.0394575
38 0.49886 0.0386972
39 0.498058 0.0310152
40 0.500138 0.0347941
41 0.503968 0.0373592
42 0.494124 0.0296414
43 0.48199 0.0414545
44 0.489712 0.0388423
45 0.487892 0.035434
46 0.503561 0.0269057
47 0.505342 0.0288066
48 0.491738 0.0264574
49 0.495299 0.0323744
50 0.507641 0.0325249
51 0.492768 0.0302593
52 0.495482 0.0362898
53 0.497932 0.0421503
54 0.496115 0.0397962
55 0.498219 0.0389709
56 0.499558 0.0421466
57 0.499829 0.04188
58 0.497778 0.0342973
59 0.490843 0.027861
60 0.50272 0.036684
61 0.500611 0.0469305
62 0.492878 0.0392501
63 0.491267 0.0448648
64 0.49223 0.0347333
65 0.49424 0.0366671
66 0.491704 0.0257443
67 0.490978 0.0282357
68 0.484647 0.0309319
69 0.494124 0.0275664
70 0.488688 0.0262596
71 0.481146 0.0413309
72 0.507835 0.0280142
73 0.496134 0.0342365
74 0.491928 0.0367314
75 0.495277 0.031062
76 0.491453 0.0314452
77 0.490778 0.0404058
78 0.492878 0.0432073
79 0.484509 0.02505
80 0.490978 0.0185124
81 0.4849 0.040628
82 0.495727 0.032546
83 0.489316 0.0369479
84 0.501994 0.0468624
85 0.488129 0.0268607
86 0.485348 0.0306773
87 0.494506 0.0273842
88 0.48433 0.0358114
89 0.482231 0.0312891
90 0.486111 0.0464099
91 0.498006 0.0384098
92 0.478022 0.0390959
93 0.500754 0.0345704
94 0.479853 0.0346214
95 0.478632 0.0298312
96 0.490978 0.0282357
97 0.485625 0.0218115
98 0.499612 0.0190643
99 0.477208 0.0291588
100 0.494124 0.0372824
101 0.471594 0.030358
102 0.479772 0.0352909
103 0.489152 0.035185
104 0.497558 0.0440788
105 0.472756 0.0439692
106 0.485043 0.0341212
107 0.48718 0.0333561
108 0.470085 0.0449023
109 0.490741 0.0210687
110 0.487179 0.0156046
111 0.462393 0.0287185
112 0.481649 0.0279566
113 0.504274 0.0209358
114 0.490741 0.0347984
115 0.489079 0.040044
116 0.488889 0.0225486
117 0.493827 0.0331705
118 0.483618 0.038927
119 0.490978 0.0413078
120 0.484127 0.0298896
121 0.489079 0.0257288
122 0.470085 0.025641
123 0.485755 0.0434181
124 0.48718 0.0299581
125 0.480342 0.049661
126 0.482906 0.0243002
127 0.497626 0.0606748
128 0.500855 0.0248305
129 0.476301 0.0382392
130 0.477078 0.0262346
131 0.463675 0.0234394
132 0.481481 0.0247552
133 0.491453 0.0368448
134 0.479853 0.0362413
135 0.496261 0.0400285
136 0.502564 0.0360193
137 0.478632 0.0120873
138 0.49939 0.0281096
139 0.478632 0.0300971
140 0.490842 0.0245418
141 0.494506 0.0391483
142 0.496948 0.0230378
143 0.478632 0.00854701
144 0.498169 0.0273024
145 0.478632 0.0386982
146 0.505983 0.006396
147 0.477208 0.0180749
148 0.499145 0.0220241
149 0.473504 0.0352817
150 0.495727 0.0291101
151 0.470085 0.00854701
152 0.490598 0.0167487
153 0.487956 0.0326895
154 0.5 0.0154083
155 0.471795 0.0225486
156 0.476923 0.0413096
157 0.510684 0.0174901
158 0.497436 0.0225486
159 0.472527 0.0257281
160 0.479853 0.0404592
161 0.474359 0.0042735
162 0.501425 0.0318528
163 0.489511 0.038585
164 0.480057 0.0425685
165 0.490385 0.0339031
166 0.472222 0.0461756
167 0.501832 0.0318866
168 0.472934 0.0161164
169 0.467949 0.0310381
170 0.490029 0.0254823
171 0.502137 0.0229141
172 0.470085 0.0300971
173 0.491453 0.0470086
174 0.467236 0.02132
175 0.478632 0.0314037
176 0.467949 0.0411568
177 0.459096 0.0520324
178 0.482906 0.0186278
179 0.502374 0.0240999
180 0.472934 0.0161164
181 0.478632 0
183 0.498576 0.00805821
184 0.49939 0.0277358
185 0.474969 0.0319333
186 0.478632 0.0263437
187 0.482906 0.0161792
188 0.478632 0.0120873
189 0.458689 0.0224331
190 0.478632 0.0184637
191 0.508547 0.017094
192 0.487179 0.0069786
193 0.504274 0
194 0.488889 0.0440482
195 0.491453 0.0128205
196 0.430199 0.0358114
197 0.45641 0.038452
198 0.504274 0.0391673
199 0.450855 0.0316211
200 0.485755 0.0253625
201 0.487179 0.0120873
202 0.475214 0.0491286
203 0.495727 0.0391673
204 0.448718 0.0042735
205 0.457265 0.0213675
206 0.490598 0.0365028
207 0.491453 0.0299145
208 0.487179 0.03198
209 0.474359 0.0617813
210 0.538462 0
211 0.495727 0.0217907
212 0.495726 0
213 0.491453 0.0273638
214 0.470085 0.00854701
215 0.538462 0.0314037
216 0.488889 0.025584
217 0.418803 0
218 0.464387 0.055974
219 0.478632 0.0308167
220 0.487179 0
221 0.466667 0.0299023
222 0.418803 0.00854701
223 0.499145 0.0308641
224 0.475214 0.044772
225 0.478632 0
226 0.512821 0
227 0.401709 0
228 0.512821 0
229 0.529915 0
230 0.461538 0.0249186
231 0.48718 0.0427351
232 0.481482 0.0322328
233 0.534188 0.0299145
234 0.470085 0.0139572
235 0.49359 0.0229141
236 0.452991 0.0209358
237 0.507123 0.02132
238 0.452991 0.0302182
239 0.487179 0
240 0.504274 0
241 0.490598 0.0294097
243 0.517094 0.0299145
244 0.495727 0.0184637
245 0.529915 0
246 0.448718 0.0384615
247 0.461538 0
248 0.529915 0
249 0.50641 0.0244563
250 0.444444 0
251 0.483761 0.0613006
252 0.482906 0.0213675
253 0.470085 0
255 0.478632 0.00854701
256 0.529915 0.00854701
257 0.452991 0.034188
258 0.447293 0.0633223
259 0.551282 0.0213675
260 0.476496 0.051059
261 0.498576 0.039682
262 0.504274 0
263 0.458689 0.0224331
264 0.495726 0
265 0.478632 0
266 0.518519 0.0145271
267 0.470085 0.00854701
268 0.512821 0.00854701
269 0.465812 0.0042735
270 0.470085 0
271 0.478632 0.0396309
272 0.495726 0
273 0.512821 0
274 0.48718 0.0263437
276 0.512821 0
277 0.517094 0.0128205
278 0.482906 0.0042735
279 0.48433 0.0175624
281 0.478632 0
284 0.464957 0.0444445
285 0.501425 0.0344246
286 0.452991 0
287 0.470085 0.034188
288 0.478632 0
290 0.504274 0
292 0.512821 0
293 0.495726 0
295 0.410256 0
297 0.444444 0.025641
298 0.470085 0
302 0.478632 0
303 0.487179 0
304 0.475783 0.0564074
305 0.529915 0
307 0.491453 0.0213675
309 0.487179 0.00854701
312 0.435897 0
316 0.452991 0
319 0.45584 0.0282037
321 0.512821 0.03198
322 0.461538 0
326 0.487179 0
328 0.5 0.0299145
333 0.487179 0
334 0.534188 0.0384616
335 0.478632 0
336 0.504274 0
338 0.487179 0
341 0.470085 0
343 0.529915 0
344 0.478632 0.0209358
345 0.529915 0
349 0.470085 0.034188
350 0.504274 0
353 0.401709 0
359 0.435897 0
360 0.487179 0
361 0.478632 0
364 0.487179 0
365 0.529915 0
366 0.512821 0
369 0.452991 0
370 0.478632 0
371 0.521368 0
376 0.512821 0
379 0.521368 0
382 0.512821 0
387 0.521368 0
389 0.491453 0.0213675
391 0.495726 0
392 0.478632 0.0424492
394 0.461538 0
398 0.547009 0
400 0.512821 0
403 0.538462 0
407 0.418803 0
410 0.529915 0
411 0.470085 0
414 0.474359 0.0213675
419 0.504274 0
421 0.512821 0
422 0.521368 0
427 0.461538 0
443 0.521368 0
465 0.521368 0
466 0.495726 0
479 0.452991 0
482 0.495726 0
485 0.495726 0
486 0.487179 0.00854701
489 0.495726 0
504 0.521368 0
542 0.478632 0
554 0.444444 0
558 0.504274 0
565 0.495726 0
574 0.521368 0
609 0.470085 0
651 0.487179 0
653 0.470085 0
666 0.410256 0
718 0.547009 0
729 0.487179 0
803 0.461538 0
804 0.478632 0
808 0.495726 0
860 0.512821 0


==> dat/GM1hist.dat <==
0	422
5	211
10	213
15	216
20	200
25	175
30	183
35	163
40	151
45	108
50	137
55	122
60	119
65	95
70	87
75	76
80	67
85	72
90	65
95	59
100	74
105	44
110	56
115	53
120	33
125	54
130	60
135	26
140	31
145	26
150	31
155	28
160	33
165	27
170	20
175	27
180	18
185	23
190	19
195	22
200	16
205	15
210	16
215	16
220	18
225	8
230	14
235	13
240	11
245	10
250	9
255	13
260	9
265	10
270	10
275	8
280	9
285	6
290	3
295	3
300	6
305	4
310	1
315	5
320	3
325	3
330	4
335	2
340	6
345	3
350	1
355	2
360	3
365	4
370	1
375	2
380	1
385	3
390	5
395	2
400	1
405	2
410	3
415	1
420	2
425	1
430	0
435	0
440	1
445	0
450	0
455	0
460	1
465	1
470	0
475	1
480	2
485	3
490	0
495	0
500	1
505	0
510	0
515	0
520	0
525	0
530	0
535	0
540	1
545	0
550	1
555	1
560	1
565	0
570	1
575	0
580	0
585	0
590	0
595	0
600	0
605	1
610	0
615	0
620	0
625	0
630	0
635	0
640	0
645	0
650	2
655	0
660	0
665	1
670	0
675	0
680	0
685	0
690	0
695	0
700	0
705	0
710	0
715	1
720	0
725	1
730	0
735	0
740	0
745	0
750	0
755	0
760	0
765	0
770	0
775	0
780	0
785	0
790	0
795	0
800	2
805	1
810	0
815	0
820	0
825	0
830	0
835	0
840	0
845	0
850	0
855	1
860	0
865	0
870	0
875	0
880	0
885	0
890	0
895	0
900	0
905	0
910	0
915	0
920	0
925	0
930	0
935	0
940	0
945	0
950	0
955	0
960	0
965	0
970	0
975	0
980	0
985	0
990	0
995	0


==> dat/GM2_gcvsfreq.dat <==
0 0.528554 0.0408724
1 0.521594 0.0416741
2 0.510295 0.0424262
3 0.512689 0.0388791
4 0.507999 0.0429229
5 0.50073 0.0379415
6 0.51453 0.0414105
7 0.515768 0.0398543
8 0.511785 0.0442747
9 0.510951 0.0415286
10 0.513105 0.0333577
11 0.497863 0.0460058
12 0.517379 0.0385869
13 0.508997 0.0402659
14 0.509095 0.0350961
15 0.511008 0.0379769
16 0.504079 0.0424813
17 0.515295 0.0371992
18 0.508974 0.0329891
19 0.507051 0.0399698
20 0.503086 0.0455463
21 0.506173 0.0421507
22 0.511506 0.0406707
23 0.500777 0.0370911
24 0.498968 0.0377201
25 0.511752 0.045965
26 0.502564 0.0308483
27 0.499749 0.0335688
28 0.507582 0.0447908
29 0.48718 0.038339
30 0.498499 0.0411609
31 0.502888 0.0379389
32 0.511218 0.0383092
33 0.496919 0.040156
34 0.51047 0.0389798
35 0.506575 0.0365365
36 0.504274 0.0300451
37 0.507306 0.0289272
38 0.489028 0.037658
39 0.498932 0.0415844
40 0.506838 0.03019
41 0.499186 0.0350948
42 0.502137 0.0299603
43 0.485207 0.0336336
44 0.49641 0.0366562
45 0.512137 0.0361748
46 0.489243 0.0365149
47 0.494624 0.0438907
48 0.508389 0.0370276
49 0.504274 0.0299948
50 0.497329 0.0320112
51 0.471795 0.0398698
52 0.505588 0.0456404
53 0.489781 0.0284518
54 0.490345 0.0383751
55 0.483381 0.0337366
56 0.499209 0.0299944
57 0.509236 0.0360517
58 0.488889 0.0421845
59 0.493692 0.0298307
60 0.502331 0.0339866
61 0.498576 0.0370809
62 0.496068 0.0450634
63 0.503902 0.0319281
64 0.478348 0.0424195
65 0.490029 0.0342473
66 0.503205 0.0474797
67 0.502849 0.0370644
68 0.491282 0.0360291
69 0.500475 0.0345684
70 0.512821 0.0279767
71 0.485865 0.0366237
72 0.49359 0.0340676
73 0.493027 0.0266054
74 0.496504 0.0278639
75 0.5 0.0257932
76 0.500285 0.0233271
77 0.487179 0.0355498
78 0.485693 0.0441355
79 0.479082 0.0406106
80 0.490919 0.034714
81 0.491624 0.0273633
82 0.498743 0.023442
83 0.490385 0.035224
84 0.489409 0.0334572
85 0.500534 0.0235952
86 0.471688 0.0334071
87 0.495116 0.0444661
88 0.493056 0.0366026
89 0.478632 0.0377798
90 0.473748 0.0356399
91 0.48623 0.035912
92 0.478632 0.0442214
93 0.490598 0.038166
94 0.485865 0.0436903
95 0.495069 0.0416647
96 0.485348 0.0358536
97 0.507793 0.0335612
98 0.472222 0.0296334
99 0.497436 0.021891
100 0.491453 0.0296077
101 0.483294 0.0436367
102 0.496337 0.0315635
103 0.495014 0.0284455
104 0.500986 0.033947
105 0.496948 0.0232632
106 0.486111 0.0303502
107 0.478632 0.030151
108 0.476923 0.0395016
109 0.498291 0.0275765
110 0.485577 0.0469326
111 0.485348 0.0398513
112 0.464646 0.0384439
113 0.494777 0.0342934
114 0.483974 0.0175877
115 0.48623 0.0391558
116 0.50641 0.031813
117 0.490978 0.0193695
118 0.4884 0.0225803
119 0.485755 0.0280956
120 0.48528 0.0314109
121 0.49359 0.0294273
122 0.473504 0.0333662
123 0.483516 0.0181925
124 0.48547 0.0463119
125 0.497626 0.0244344
126 0.497863 0.0494232
127 0.509615 0.0256188
128 0.491065 0.0354026
129 0.495727 0.0383506
130 0.495014 0.0335515
131 0.472934 0.045673
132 0.475783 0.0188982
133 0.51453 0.0302907
134 0.487179 0.0182743
135 0.488604 0.045249
136 0.464387 0.0279144
137 0.466667 0.0331465
138 0.492064 0.0236761
139 0.486111 0.0202428
140 0.483892 0.0341121
141 0.4884 0.0239267
142 0.492064 0.0269728
143 0.492619 0.0320366
144 0.482051 0.0248305
145 0.496504 0.0422591
146 0.4662 0.035961
147 0.502564 0.0293101
148 0.474359 0.0311116
149 0.494302 0.0143161
150 0.511111 0.0197878
151 0.465812 0.0042735
152 0.490029 0.0312093
153 0.471154 0.0219733
154 0.471154 0.0465081
155 0.477683 0.0413733
156 0.487179 0.0438202
157 0.476923 0.0307692
158 0.503053 0.027193
159 0.501832 0.0341007
160 0.51453 0.0302907
161 0.476733 0.0240999
162 0.487179 0.025641
163 0.492064 0.0261876
164 0.5 0.0236399
165 0.492878 0.0145271
166 0.505698 0.0180749
167 0.512821 0.0235625
168 0.506716 0.00991947
169 0.481481 0.0302853
170 0.489622 0.0386886
171 0.461538 0.0184636
172 0.489622 0.0287908
173 0.483381 0.0422789
174 0.482906 0.0141736
175 0.465812 0.0426638
177 0.46047 0.0247116
178 0.509402 0.0313339
179 0.500389 0.0368728
180 0.477208 0.0193753
181 0.485043 0.0457784
182 0.464387 0.0699023
183 0.467236 0.0475024
184 0.476496 0.0279417
185 0.473748 0.0395273
186 0.44765 0.0209085
187 0.477411 0.0407163
188 0.490598 0.0220241
189 0.475214 0.0239316
190 0.480769 0.0244563
191 0.467236 0.040291
192 0.50641 0.0212604
193 0.489316 0.0259068
194 0.49359 0.0279417
195 0.462607 0.0392692
196 0.48433 0.0040291
197 0.487179 0.034188
198 0.465812 0.0042735
199 0.474359 0.0273638
200 0.487179 0
201 0.471795 0.025584
202 0.482051 0.0289086
203 0.461538 0.00854701
204 0.504274 0.0209358
205 0.512821 0.035584
206 0.489316 0.0433187
207 0.487179 0.030419
208 0.488889 0.0282956
209 0.475783 0.0229694
210 0.495726 0
211 0.487179 0.0300971
212 0.490598 0.0462171
213 0.489316 0.0285878
214 0.487179 0.0314037
215 0.504274 0.030419
216 0.480342 0.0250064
218 0.478632 0.0429057
219 0.504274 0.00854702
220 0.463675 0.0070868
221 0.489316 0.0503386
222 0.491453 0.0118328
223 0.48547 0.0197878
224 0.470085 0.0247716
225 0.461538 0.0209358
227 0.467236 0.0384352
228 0.487179 0.00854701
229 0.489316 0.0420349
230 0.478632 0
231 0.487179 0.0152894
233 0.474969 0.0344487
234 0.510684 0.0185048
235 0.470085 0.00854701
237 0.478632 0
238 0.490029 0.0504845
239 0.461538 0.025641
240 0.487179 0.0143019
241 0.514957 0.0140116
242 0.501425 0.02132
243 0.470085 0.017094
244 0.478632 0.00854701
245 0.498576 0.0384352
246 0.491453 0.0176201
247 0.495727 0.030419
249 0.478632 0
250 0.517094 0.0128205
251 0.470085 0
252 0.478632 0.0430998
253 0.504274 0.00854702
254 0.472934 0.0224331
255 0.474359 0.0437904
256 0.461538 0.0209358
257 0.393162 0
258 0.495726 0
259 0.504274 0.0209358
260 0.523077 0.0277745
262 0.495727 0.00854702
263 0.480769 0.0244563
264 0.504274 0.0291936
265 0.459402 0.0327558
266 0.495727 0.00854702
267 0.384615 0.025641
268 0.431624 0.0042735
269 0.508547 0.0195837
270 0.444444 0
271 0.466667 0.0102564
272 0.48718 0.0347181
273 0.482906 0.0042735
274 0.470085 0.0488502
275 0.474359 0.0128205
277 0.472934 0.0464658
278 0.555556 0
279 0.504274 0.0424492
280 0.470085 0
282 0.444444 0.00854701
283 0.435897 0
284 0.478632 0
285 0.504274 0
287 0.478632 0
288 0.564103 0
289 0.461538 0.0279144
290 0.452991 0
291 0.504274 0.0139572
292 0.481481 0.0224331
293 0.512821 0
294 0.461538 0
295 0.470085 0
298 0.461538 0
299 0.521368 0
300 0.470085 0
301 0.461538 0
303 0.48718 0.0404518
304 0.504274 0
305 0.465812 0.0213675
307 0.495726 0
308 0.529915 0
309 0.470085 0
310 0.48718 0.017094
311 0.470085 0
313 0.504274 0.00854702
314 0.507123 0.0040291
315 0.478632 0
317 0.464387 0.0161164
318 0.470085 0
319 0.42735 0
321 0.538462 0.034188
325 0.487179 0
326 0.487179 0
328 0.487179 0
329 0.478632 0
330 0.461538 0.00854701
331 0.504274 0
332 0.452991 0
333 0.470085 0
334 0.482906 0.0470086
335 0.538462 0
337 0.507123 0.0475024
338 0.504274 0
339 0.478632 0
340 0.487179 0
341 0.491453 0.0042735
342 0.495726 0
343 0.521368 0
344 0.529915 0
346 0.512821 0
347 0.452991 0
348 0.491453 0.0128205
350 0.478632 0
351 0.529915 0.025641
354 0.487179 0
358 0.457265 0.0213675
359 0.478632 0
361 0.461538 0.0598291
364 0.508547 0.0042735
365 0.452991 0
368 0.521368 0.00854701
370 0.470085 0
371 0.478632 0
373 0.478632 0
374 0.555556 0
375 0.435897 0
376 0.478632 0
380 0.512821 0
381 0.461538 0
387 0.487179 0
391 0.529915 0
394 0.470085 0
395 0.482906 0.0299145
398 0.470085 0
399 0.461538 0
400 0.491453 0.0042735
401 0.418803 0
402 0.529915 0
404 0.521368 0
405 0.435897 0
409 0.444444 0
410 0.529915 0
411 0.512821 0
412 0.470085 0
413 0.478632 0
419 0.461538 0
420 0.512821 0
421 0.495727 0.00854702
422 0.461538 0
426 0.508547 0.0299145
432 0.512821 0.0120873
433 0.482906 0.0128205
435 0.478632 0
440 0.478632 0
443 0.538462 0
446 0.470085 0
454 0.452991 0
459 0.495726 0
468 0.495726 0
475 0.521368 0
483 0.521368 0
484 0.495726 0
490 0.547009 0
496 0.452991 0
497 0.452991 0
511 0.495726 0
548 0.478632 0
552 0.521368 0
559 0.521368 0
563 0.444444 0
567 0.504274 0
581 0.487179 0
609 0.495726 0
617 0.470085 0
674 0.478632 0
677 0.495726 0
683 0.410256 0
704 0.547009 0
764 0.470085 0
798 0.461538 0
847 0.487179 0
910 0.478632 0
924 0.512821 0
1022 0.495726 0


==> dat/GM2hist.dat <==
0	418
6	182
12	232
18	215
24	197
30	206
36	193
42	161
48	121
54	149
60	150
66	113
72	102
78	124
84	89
90	83
96	79
102	74
108	68
114	59
120	52
126	57
132	51
138	56
144	48
150	45
156	39
162	38
168	37
174	35
180	29
186	28
192	29
198	22
204	27
210	31
216	21
222	19
228	21
234	13
240	19
246	15
252	13
258	20
264	15
270	16
276	10
282	5
288	12
294	4
300	10
306	5
312	11
318	2
324	8
330	8
336	8
342	5
348	4
354	3
360	5
366	4
372	4
378	3
384	1
390	4
396	7
402	1
408	5
414	2
420	5
426	3
432	3
438	2
444	1
450	1
456	1
462	1
468	0
474	1
480	2
486	1
492	2
498	0
504	0
510	1
516	0
522	0
528	0
534	0
540	0
546	2
552	0
558	2
564	1
570	0
576	1
582	0
588	0
594	0
600	0
606	1
612	1
618	0
624	0
630	0
636	0
642	0
648	0
654	0
660	0
666	0
672	2
678	1
684	0
690	0
696	0
702	1
708	0
714	0
720	0
726	0
732	0
738	0
744	0
750	0
756	0
762	1
768	0
774	0
780	0
786	0
792	1
798	0
804	0
810	0
816	0
822	0
828	0
834	0
840	0
846	1
852	0
858	0
864	0
870	0
876	0
882	0
888	0
894	0
900	0
906	1
912	0
918	1
924	0
930	0
936	0
942	0
948	0
954	0
960	0
966	0
972	0
978	0
984	0
990	0
996	0
1002	0
1008	0
1014	0
1020	1
1026	0
1032	0
1038	0
1044	0
1050	0
1056	0
1062	0
1068	0
1074	0
1080	0
1086	0
1092	0
1098	0
1104	0
1110	0
1116	0
1122	0
1128	0
1134	0
1140	0
1146	0
1152	0
1158	0
1164	0
1170	0
1176	0
1182	0
1188	0
1194	0


==> dat/GM3_gcvsfreq.dat <==
0 0.518532 0.041316
1 0.512879 0.0446419
2 0.505495 0.0462371
3 0.51372 0.0342885
4 0.479853 0.0391483
5 0.497863 0.0282666
6 0.506173 0.0343722
8 0.475214 0.0380702
9 0.517949 0.0286548
10 0.508547 0.0213675
11 0.506993 0.0295388
12 0.520299 0.0323878
13 0.499525 0.0409129
14 0.49359 0.0251919
15 0.484848 0.0338152
16 0.522025 0.0440254
17 0.508072 0.041699
18 0.50641 0.0366999
19 0.509402 0.0348651
20 0.509402 0.0329993
21 0.505698 0.0396052
22 0.496384 0.050114
23 0.502849 0.0466619
24 0.505698 0.0435581
25 0.512821 0.0377103
26 0.501068 0.0300478
27 0.521368 0.0451021
28 0.517769 0.0439605
29 0.501425 0.0492639
30 0.516484 0.0433068
31 0.488129 0.0417638
32 0.497558 0.0298147
33 0.514957 0.040032
34 0.521368 0.0349341
35 0.508936 0.0489449
36 0.500712 0.0413535
37 0.497151 0.0357263
38 0.517094 0.0257595
39 0.501644 0.0387178
40 0.513431 0.0330179
41 0.500855 0.0429964
42 0.502959 0.0452074
43 0.519658 0.0336424
44 0.484615 0.0291226
45 0.49939 0.0328991
46 0.493927 0.0398562
47 0.497976 0.0267193
48 0.496384 0.0309915
49 0.51552 0.0464886
50 0.50753 0.0358253
51 0.504748 0.0306148
52 0.509022 0.0506628
53 0.502474 0.0331116
54 0.505051 0.0334923
55 0.481649 0.044935
56 0.500475 0.0365098
57 0.497558 0.0483685
58 0.493396 0.0384125
59 0.500225 0.0374479
60 0.509972 0.0258617
61 0.498397 0.0333387
62 0.498932 0.0476716
63 0.500754 0.0395558
64 0.513826 0.0288554
65 0.501899 0.0395597
66 0.508262 0.0335941
67 0.502991 0.0386297
68 0.493895 0.0401123
69 0.494777 0.0429141
70 0.507597 0.0371616
71 0.490029 0.0366515
72 0.511471 0.0425333
73 0.491453 0.0398606
74 0.491228 0.026938
75 0.485043 0.0385603
76 0.493447 0.0172265
77 0.491453 0.0326394
78 0.507835 0.0271311
79 0.502849 0.0403162
80 0.504931 0.0251903
81 0.493097 0.0330828
82 0.512821 0.0433292
83 0.482295 0.0341444
84 0.495252 0.0355238
85 0.497436 0.0413096
86 0.507692 0.0335844
87 0.51567 0.0247552
88 0.5 0.0257595
89 0.492578 0.040205
90 0.491202 0.0412635
91 0.489152 0.0307535
92 0.483974 0.0271754
93 0.486677 0.0391641
94 0.498006 0.0382828
95 0.494444 0.0456506
96 0.503134 0.027716
97 0.490029 0.0445029
98 0.491064 0.039482
99 0.507123 0.0314683
100 0.48455 0.0400027
101 0.504274 0.0264819
102 0.490288 0.0305511
103 0.495727 0.0236656
104 0.484737 0.0333269
105 0.476923 0.0372163
106 0.490598 0.0226778
107 0.501166 0.0316193
108 0.509022 0.0358366
109 0.497151 0.0392966
110 0.488604 0.0332553
111 0.472934 0.0502427
112 0.500986 0.0302718
113 0.501257 0.0308781
114 0.483516 0.0281096
115 0.496581 0.0369504
116 0.487179 0.0143019
117 0.487179 0.017094
118 0.505342 0.0334966
119 0.482295 0.0362208
120 0.508072 0.0180687
121 0.496948 0.0450945
122 0.486467 0.0370028
123 0.487892 0.0351465
124 0.497151 0.0233636
125 0.463248 0.0323885
126 0.474359 0.0213675
127 0.494017 0.0272434
128 0.506716 0.0435129
129 0.482051 0.0158523
130 0.497626 0.0196469
131 0.482906 0.0245494
132 0.479853 0.0360971
133 0.503053 0.017945
134 0.489079 0.0303597
135 0.495014 0.0463511
136 0.535043 0.0317967
137 0.507692 0.0417318
138 0.48718 0.03198
139 0.482906 0.0311116
140 0.486111 0.0334966
141 0.492878 0.0340691
142 0.483761 0.0348651
143 0.490598 0.0308641
144 0.48718 0.0346128
145 0.484848 0.0359106
146 0.475783 0.0254823
147 0.489316 0.0285878
148 0.495727 0.0108112
149 0.480963 0.0315811
150 0.476496 0.0140116
151 0.505342 0.0337681
152 0.48547 0.0339307
153 0.509972 0.0259557
154 0.485043 0.0364503
155 0.467236 0.0384352
156 0.504274 0.03198
157 0.508547 0.034188
158 0.498169 0.0231669
159 0.478632 0.030419
160 0.495727 0.0471594
161 0.48623 0.0335758
162 0.492308 0.0356934
163 0.518519 0.0168549
164 0.504274 0
165 0.547009 0
166 0.478632 0.0382234
167 0.498576 0.0329796
168 0.502374 0.0196469
169 0.484737 0.0347074
170 0.495727 0.03198
171 0.465201 0.0395273
172 0.480057 0.0428536
173 0.495727 0.0253545
174 0.495727 0.0139572
175 0.494506 0.0264143
176 0.474359 0.0407666
177 0.48433 0.039682
178 0.491453 0.0349802
179 0.5 0.0378231
180 0.475214 0.0388302
181 0.50641 0.0424671
182 0.475524 0.044527
183 0.497863 0.0338525
184 0.502849 0.0272151
185 0.483761 0.0233131
186 0.490843 0.0367925
187 0.499145 0.0273504
188 0.487179 0.030419
189 0.490028 0.0080582
190 0.49359 0.0285878
191 0.507123 0.01066
192 0.464387 0.01066
193 0.48433 0.0411876
194 0.470085 0
195 0.466667 0.0331465
196 0.495726 0
197 0.48547 0.0339307
199 0.518519 0.0264206
200 0.507123 0.0314683
201 0.474359 0.0389335
202 0.483761 0.0514527
203 0.48718 0.0368765
204 0.49359 0.0285878
205 0.511752 0.0193196
206 0.50641 0.0321934
207 0.489622 0.0405328
208 0.478632 0.0263437
209 0.479487 0.0344965
210 0.507692 0.0149022
211 0.478632 0.026726
212 0.482906 0.0154083
213 0.440171 0.0470085
214 0.482051 0.0342308
215 0.482906 0.0456952
216 0.478632 0.0209358
217 0.471795 0.0427009
218 0.507123 0.0145271
219 0.489316 0.0282666
220 0.494017 0.0398698
221 0.498169 0.0373155
222 0.47151 0.0187364
223 0.471306 0.0321195
224 0.494017 0.0433798
225 0.48718 0.017094
226 0.464387 0.0224331
227 0.478632 0.0512821
228 0.490029 0.042065
229 0.496676 0.038739
230 0.452991 0.0120873
231 0.491453 0.0128205
232 0.507692 0.0308641
233 0.492878 0.0175624
234 0.467236 0.0290542
235 0.491453 0.0299145
236 0.462759 0.0497174
237 0.482906 0.0403162
238 0.478632 0.0369273
239 0.465812 0.0176201
240 0.461538 0
241 0.461538 0.0310528
242 0.485043 0.0203833
243 0.494017 0.0174326
244 0.480342 0.0190351
245 0.494017 0.0330583
246 0.452991 0
247 0.489316 0.0203833
248 0.457265 0.0128205
249 0.470085 0.0628074
250 0.498576 0.0564074
251 0.495726 0
252 0.467236 0.04264
253 0.508547 0.0213675
254 0.524217 0.0344246
255 0.459402 0.0349148
256 0.450142 0.0417746
257 0.495727 0.0184637
258 0.491453 0.0429482
259 0.492877 0.0201455
260 0.423077 0.0213675
261 0.447293 0.0351249
262 0.474834 0.0255176
263 0.490028 0.0080582
264 0.481481 0.0329796
265 0.529915 0.0369273
266 0.504274 0.00854702
267 0.504274 0.00854702
268 0.504274 0.017094
269 0.474359 0.0429482
270 0.470085 0.017792
271 0.488129 0.0342934
272 0.487179 0
273 0.517094 0.0042735
275 0.472934 0.01066
276 0.472934 0.0145271
277 0.496948 0.0268065
278 0.504274 0.00854702
280 0.507692 0.025123
281 0.452991 0
282 0.529915 0
283 0.495727 0.0571223
284 0.489316 0.0152595
285 0.5 0.0641026
286 0.487179 0.0120873
287 0.491453 0.0384616
288 0.481481 0.01066
289 0.475783 0.0351249
290 0.487179 0.0503234
291 0.48547 0.0356114
292 0.440171 0.0286675
293 0.508547 0.0273638
294 0.466667 0.0652266
295 0.482906 0.0128205
296 0.507123 0.0290543
297 0.490029 0.0264206
298 0.525641 0.0128205
299 0.5 0.0351538
300 0.45406 0.0323878
301 0.48718 0.0302183
302 0.507123 0.0504845
303 0.489316 0.0333087
304 0.470085 0
305 0.507123 0.0145271
306 0.504274 0
307 0.507692 0.0158524
308 0.464387 0.039682
309 0.509972 0.0040291
310 0.491453 0.0470086
312 0.401709 0
313 0.48547 0.0372163
314 0.512821 0
315 0.5 0.0128205
316 0.504274 0
317 0.495727 0.00854702
318 0.470085 0.025641
319 0.504274 0.0300971
320 0.470085 0.0302182
321 0.480769 0.0185048
322 0.504274 0.017094
323 0.457265 0.0042735
324 0.57265 0
325 0.470085 0
326 0.48433 0.0224331
328 0.48718 0.0512821
329 0.48718 0.0283472
330 0.495726 0
331 0.461538 0.0120873
332 0.478632 0.017094
334 0.512821 0
335 0.478632 0.034188
336 0.492878 0.00805821
337 0.470085 0
338 0.504274 0
340 0.478632 0.00854701
341 0.48718 0.0424492
342 0.504274 0
343 0.491453 0.0213675
344 0.487179 0
345 0.472934 0.0040291
346 0.478632 0.0184636
347 0.478632 0.0468139
348 0.538462 0.00854701
349 0.48718 0.0427351
350 0.459402 0.0111029
351 0.482906 0.0042735
352 0.482906 0.0213675
353 0.444444 0
354 0.504274 0
355 0.498576 0.02132
356 0.507123 0.0464658
357 0.507123 0.0040291
359 0.444444 0
360 0.482906 0.0299145
362 0.478632 0
363 0.487179 0
364 0.461538 0
365 0.474359 0.0042735
366 0.478632 0.025641
367 0.470085 0.0069786
368 0.472934 0.0245081
369 0.474359 0.0470086
370 0.495727 0.00854702
371 0.457265 0.0213675
372 0.538462 0
373 0.495727 0.017094
374 0.470085 0
375 0.435897 0
376 0.478632 0.00854701
377 0.470085 0
378 0.504274 0
379 0.470085 0
380 0.495727 0.0139572
381 0.458689 0.0040291
382 0.487179 0.03198
383 0.478632 0
384 0.490598 0.0437821
385 0.393162 0
386 0.470085 0
387 0.470085 0.017094
388 0.481481 0.01066
389 0.495726 0
392 0.470085 0.017094
393 0.465812 0.0213675
394 0.512821 0.01599
396 0.507123 0.0040291
398 0.547009 0
399 0.435897 0
400 0.521368 0.017094
401 0.484331 0.0282037
402 0.48718 0.034188
403 0.461538 0
405 0.5 0.00427352
407 0.529915 0
408 0.482906 0.0128205
409 0.481481 0.0384352
410 0.504274 0
411 0.482906 0.0042735
412 0.444444 0
413 0.470085 0
414 0.444444 0
415 0.45584 0.0322328
417 0.478632 0
418 0.448718 0.0299145
419 0.452991 0
420 0.444444 0
421 0.521368 0
422 0.494017 0.0225486
423 0.538462 0
425 0.474359 0.0384616
426 0.48718 0.0512821
427 0.470085 0
428 0.502564 0.0513959
429 0.512821 0
430 0.512821 0
431 0.461538 0.030419
433 0.470085 0
434 0.521368 0
435 0.448718 0.0128205
436 0.478632 0
437 0.491453 0.0128205
439 0.521368 0
440 0.487179 0
441 0.491453 0.0042735
443 0.492308 0.0220241
444 0.512821 0
445 0.478632 0
446 0.498576 0.0351249
448 0.487179 0
449 0.521368 0
450 0.504274 0
451 0.487179 0.00854701
452 0.455128 0.0424671
453 0.478632 0.017094
454 0.452991 0
455 0.457265 0.0299145
456 0.470085 0
458 0.452991 0.0139572
461 0.448718 0.0213675
465 0.521368 0
466 0.461538 0
467 0.457265 0.0213675
468 0.478632 0
470 0.48718 0.0427351
472 0.452991 0
474 0.448718 0.0128205
475 0.482906 0.0299145
477 0.444444 0
478 0.491453 0.0042735
479 0.504274 0.00854702
482 0.495726 0
483 0.478632 0.025641
485 0.491453 0.0299145
486 0.444444 0
487 0.487179 0.0139572
489 0.410256 0
490 0.448718 0.0555556
492 0.525641 0.0299145
495 0.478632 0
497 0.470085 0.0241746
498 0.498576 0.00402911
499 0.504274 0
501 0.461538 0
504 0.444444 0.017094
508 0.461538 0
509 0.461538 0
513 0.524217 0.0201455
514 0.418803 0
518 0.495726 0
521 0.534188 0.0384616
524 0.465812 0.0213675
526 0.487179 0
527 0.521368 0
529 0.431624 0.0384615
531 0.504274 0.00854702
532 0.435897 0
533 0.478632 0
534 0.521368 0
537 0.470085 0.025641
538 0.504274 0
542 0.504274 0
543 0.512821 0
544 0.418803 0.017094
546 0.478632 0
547 0.444444 0
550 0.521368 0
551 0.487179 0
553 0.444444 0
554 0.478632 0.025641
556 0.504274 0
559 0.418803 0
560 0.478632 0
561 0.478632 0.017094
564 0.42735 0
565 0.478632 0.0456285
566 0.538462 0
567 0.512821 0
568 0.423077 0.0128205
571 0.435897 0
572 0.474359 0.0042735
575 0.495726 0
577 0.42735 0
580 0.495726 0
581 0.42735 0
583 0.538462 0
586 0.495727 0.0184637
587 0.461538 0
588 0.472934 0.0464658
593 0.470085 0
594 0.495726 0
601 0.470085 0
604 0.435897 0
606 0.461538 0
607 0.487179 0
608 0.470085 0
609 0.504274 0
611 0.487179 0
615 0.452991 0
618 0.450142 0.0145271
620 0.452991 0
623 0.512821 0
624 0.478632 0
629 0.487179 0
631 0.393162 0
635 0.495726 0
636 0.495727 0.034188
638 0.444444 0
645 0.495726 0
651 0.470085 0
652 0.529915 0
653 0.508547 0.0384616
662 0.504274 0
672 0.538462 0
678 0.538462 0
691 0.470085 0
697 0.504274 0
698 0.461538 0
699 0.512821 0
700 0.452991 0
701 0.444444 0
711 0.487179 0.00854701
713 0.478632 0
715 0.470085 0
716 0.512821 0
721 0.487179 0
722 0.521368 0
724 0.521368 0
725 0.418803 0
731 0.512821 0
736 0.461538 0
737 0.495726 0
739 0.521368 0
744 0.461538 0
747 0.470085 0
749 0.401709 0
750 0.487179 0
762 0.444444 0
765 0.478632 0.025641
779 0.478632 0
780 0.521368 0
783 0.504274 0
801 0.470085 0
808 0.435897 0
812 0.487179 0
819 0.487179 0
824 0.42735 0
841 0.431624 0.0213675
848 0.42735 0
861 0.521368 0
862 0.478632 0
886 0.435897 0
893 0.478632 0
901 0.504274 0
913 0.495726 0
942 0.495726 0
952 0.435897 0
957 0.529915 0
972 0.495726 0
983 0.495726 0
991 0.452991 0
1038 0.495726 0
1046 0.461538 0
1096 0.478632 0
1097 0.478632 0
1102 0.487179 0
1171 0.435897 0
1182 0.504274 0
1243 0.478632 0
1300 0.512821 0
1320 0.512821 0
1638 0.487179 0
1846 0.487179 0


==> dat/GM3hist.dat <==
0	241
10	103
20	131
30	123
40	157
50	151
60	161
70	151
80	150
90	132
100	99
110	97
120	74
130	69
140	77
150	68
160	63
170	58
180	64
190	30
200	68
210	62
220	52
230	37
240	38
250	34
260	37
270	32
280	25
290	43
300	30
310	23
320	21
330	15
340	25
350	20
360	18
370	14
380	21
390	16
400	15
410	12
420	19
430	13
440	14
450	15
460	9
470	10
480	12
490	10
500	5
510	5
520	9
530	8
540	6
550	7
560	11
570	6
580	9
590	2
600	6
610	6
620	3
630	5
640	1
650	4
660	1
670	2
680	0
690	5
700	1
710	5
720	4
730	4
740	4
750	0
760	3
770	2
780	1
790	0
800	2
810	2
820	1
830	0
840	3
850	0
860	2
870	0
880	1
890	2
900	0
910	1
920	0
930	0
940	1
950	2
960	0
970	1
980	1
990	1
1000	0
1010	0
1020	0
1030	1
1040	1
1050	0
1060	0
1070	0
1080	0
1090	2
1100	1
1110	0
1120	0
1130	0
1140	0
1150	0
1160	0
1170	1
1180	1
1190	0
1200	0
1210	0
1220	0
1230	0
1240	1
1250	0
1260	0
1270	0
1280	0
1290	1
1300	0
1310	1
1320	0
1330	0
1340	0
1350	0
1360	0
1370	0
1380	0
1390	0
1400	0
1410	0
1420	0
1430	0
1440	0
1450	0
1460	0
1470	0
1480	0
1490	0
1500	0
1510	0
1520	0
1530	0
1540	0
1550	0
1560	0
1570	0
1580	0
1590	0
1600	0
1610	0
1620	0
1630	1
1640	0
1650	0
1660	0
1670	0
1680	0
1690	0
1700	0
1710	0
1720	0
1730	0
1740	0
1750	0
1760	0
1770	0
1780	0
1790	0
1800	0
1810	0
1820	0
1830	0
1840	1
1850	0
1860	0
1870	0
1880	0
1890	0
1900	0
1910	0
1920	0
1930	0
1940	0
1950	0
1960	0
1970	0
1980	0
1990	0


==> dat/GM4_gcvsfreq.dat <==
0 0.496704 0.0411994
1 0.481776 0.038021
2 0.486971 0.0418924
3 0.495085 0.0391388
4 0.51372 0.0413072
5 0.498576 0.0345658
6 0.512044 0.0266456
7 0.526862 0.0328821
8 0.494017 0.0416617
9 0.526807 0.0292177
10 0.509972 0.0353224
11 0.516484 0.042455
12 0.5 0.0259947
13 0.526807 0.0359442
14 0.51377 0.0391558
15 0.510921 0.0353042
16 0.495727 0.03198
17 0.533578 0.0344487
18 0.531624 0.0508242
19 0.539886 0.026764
20 0.525166 0.0475214
21 0.504274 0.0365486
22 0.504274 0
23 0.509022 0.0388784
24 0.532051 0.042895
25 0.508547 0.0128205
26 0.538462 0.0391673
27 0.516026 0.0400748
28 0.490842 0.0451936
29 0.497151 0.022297
30 0.521368 0.0498372
31 0.502564 0.0379934
32 0.514245 0.0193753
33 0.566952 0.0322328
34 0.495727 0.0323585
35 0.507479 0.0400748
36 0.526807 0.0303329
37 0.519231 0.0276129
38 0.538462 0.01599
39 0.516619 0.0353807
40 0.504274 0.0214285
41 0.519943 0.0285256
42 0.501425 0.0326083
43 0.512821 0.0607379
44 0.537393 0.0257964
45 0.512821 0.0347932
46 0.521368 0.041653
47 0.549858 0.0351249
48 0.517705 0.0277358
49 0.508072 0.0267597
50 0.521368 0.0492474
51 0.514042 0.02795
52 0.504931 0.0298838
53 0.522436 0.0373626
54 0.491453 0.0213675
55 0.564103 0.00854701
56 0.5 0.0141736
57 0.505983 0.0250064
58 0.525641 0.0306384
59 0.505342 0.0321047
60 0.512821 0.0418716
61 0.487179 0.0179284
62 0.507123 0.0293323
63 0.512821 0.0557197
64 0.532051 0.0310381
65 0.518519 0.0282037
66 0.532764 0.039374
67 0.491453 0.04099
68 0.483761 0.0199349
69 0.491928 0.0445231
70 0.524573 0.020016
71 0.48433 0.0287735
72 0.524217 0.0476304
73 0.499145 0.0167487
74 0.521368 0.0416216
75 0.523504 0.0349148
76 0.528846 0.026148
77 0.534188 0.0042735
78 0.525031 0.0227775
79 0.525641 0.0403162
80 0.487179 0.018131
81 0.49359 0.0324758
82 0.525641 0.0521648
83 0.520147 0.02795
84 0.518519 0.0201455
85 0.496948 0.0369542
86 0.50641 0.0379236
87 0.517094 0.0299145
88 0.529915 0.0386037
89 0.517094 0.0333771
90 0.508159 0.0474289
91 0.529915 0.0195837
92 0.504274 0.0449023
93 0.493396 0.0302931
94 0.507692 0.0460588
95 0.504274 0.013514
96 0.523077 0.0190351
97 0.508547 0.0512821
98 0.541311 0.0411876
99 0.498932 0.0209085
100 0.511111 0.0165733
101 0.507123 0.0329796
102 0.497436 0.0302907
103 0.485043 0.0716051
104 0.496676 0.0190881
105 0.495727 0.0286038
106 0.52381 0.0425427
107 0.509402 0.038452
108 0.52849 0.0321382
109 0.512821 0.0241746
110 0.51453 0.0413096
111 0.505495 0.0243589
112 0.5116 0.0388808
113 0.522589 0.0375148
114 0.504274 0.0251617
115 0.519658 0.0387548
116 0.521368 0.00854701
117 0.502374 0.041045
118 0.48433 0.0188982
119 0.491453 0.0358397
120 0.520147 0.0486566
121 0.531624 0.0147048
122 0.531624 0.021891
123 0.516484 0.0269728
124 0.495727 0.018131
125 0.51453 0.0298044
126 0.5 0.0237939
127 0.526807 0.0216447
128 0.495727 0.00854702
129 0.529915 0.025641
130 0.506716 0.0236131
131 0.512821 0.0445029
132 0.498169 0.0476347
133 0.4884 0.0283209
134 0.508547 0.0213675
135 0.533333 0.0158523
136 0.48433 0.0290543
137 0.517094 0.0315005
138 0.511111 0.00996745
139 0.487179 0.0281626
140 0.502137 0.0152595
141 0.507692 0.0322529
142 0.484737 0.0520324
143 0.521368 0.0251617
144 0.5 0.0403162
145 0.513889 0.0297423
146 0.503324 0.0330888
147 0.512821 0.023407
149 0.488889 0.0225486
150 0.507123 0.0408909
151 0.504274 0.00854702
152 0.510379 0.010921
153 0.504274 0.034893
154 0.488129 0.0177667
155 0.521368 0.0184636
156 0.488604 0.0346889
157 0.523077 0.0225486
158 0.507937 0.0322585
159 0.502564 0.0347812
160 0.485755 0.022297
161 0.5 0.0176201
162 0.529915 0.0281626
163 0.505342 0.0315307
164 0.495727 0.034188
165 0.496581 0.0189003
166 0.495727 0.025641
167 0.525031 0.0170066
168 0.512821 0.0232952
169 0.529915 0.034188
170 0.48718 0.0217907
171 0.514957 0.0292197
172 0.498169 0.041298
173 0.483761 0.0645511
174 0.513889 0.0288066
175 0.504274 0.0346128
176 0.485755 0.0339797
177 0.540171 0.0321622
178 0.5 0.0495309
179 0.505698 0.0414087
180 0.482431 0.0285217
181 0.470085 0.0069786
182 0.51567 0.026726
183 0.478632 0.040542
184 0.511111 0.0182514
185 0.495727 0.0336496
186 0.504274 0.0209358
187 0.5 0.0128205
188 0.495727 0.022934
189 0.521368 0.0104679
190 0.507692 0.0322529
191 0.471639 0.0353001
192 0.507692 0.0525763
193 0.507692 0.040668
194 0.495727 0.0251617
195 0.519658 0.0645059
197 0.521368 0.025641
198 0.527066 0.04264
199 0.465812 0.0470086
200 0.518519 0.0224331
201 0.508072 0.0459584
202 0.500855 0.0395755
203 0.489316 0.0194667
204 0.492878 0.0175624
205 0.504274 0.0526873
206 0.517094 0.0128205
207 0.505983 0.0244151
208 0.547009 0.0120873
209 0.485043 0.0244563
210 0.517949 0.0558114
211 0.517094 0.0042735
212 0.495727 0.017094
213 0.489316 0.0481125
214 0.497436 0.050246
215 0.52381 0.0280565
216 0.502137 0.0164127
217 0.509402 0.0184108
218 0.508547 0.0354984
219 0.452991 0.0209358
221 0.487179 0.0187256
222 0.506716 0.044696
223 0.507692 0.0220241
224 0.497151 0.0367345
225 0.502137 0.0431074
226 0.478632 0.0247716
227 0.478632 0.03198
228 0.461538 0
229 0.470085 0
230 0.498576 0.0475024
231 0.478632 0.0427351
232 0.504274 0
233 0.491453 0.0384616
234 0.49359 0.0492381
235 0.518519 0.039682
236 0.504274 0.0424492
237 0.505698 0.0297786
238 0.568376 0.0213675
239 0.529915 0.025641
240 0.502137 0.0272802
241 0.508547 0.0378231
242 0.525641 0.0042735
243 0.480769 0.0185048
244 0.5 0.0213675
245 0.519658 0.0433798
246 0.512821 0
247 0.510684 0.0379236
248 0.495727 0.0184637
249 0.48433 0.0224331
250 0.491453 0.0213675
251 0.507123 0.0358114
252 0.475214 0.0450971
253 0.511111 0.0250064
254 0.491453 0.0128205
255 0.481481 0.04264
256 0.478632 0.025641
257 0.478632 0.0279144
258 0.549858 0.0454056
259 0.471795 0.0267017
260 0.512821 0.0241746
262 0.512821 0.0596252
263 0.564103 0.00854701
264 0.478632 0
265 0.504274 0.01599
266 0.49359 0.0473473
267 0.517094 0.0507451
268 0.492878 0.040291
269 0.478632 0.0616334
271 0.452991 0
272 0.517949 0.0308641
273 0.465812 0.0299145
274 0.465812 0.0470086
275 0.529915 0.017094
276 0.49359 0.0393418
277 0.555556 0
278 0.470085 0.017094
279 0.504274 0
280 0.504274 0.0523395
281 0.501425 0.0504845
282 0.495726 0
284 0.5 0.0384616
285 0.458689 0.0224331
286 0.564103 0.025641
287 0.524217 0.0306847
288 0.581197 0.00854701
289 0.521368 0.017094
290 0.547009 0
291 0.524217 0.0314683
292 0.517094 0.0470086
293 0.581197 0
294 0.521368 0.025641
296 0.517094 0.0299145
297 0.532764 0.0384352
298 0.581197 0
299 0.504274 0.025641
300 0.504274 0
301 0.491453 0.0503839
302 0.521368 0
303 0.529915 0
304 0.495726 0
305 0.521368 0.017094
306 0.547009 0
307 0.499145 0.0388302
309 0.508547 0.0042735
310 0.521368 0
311 0.538462 0.025641
312 0.512821 0.017094
314 0.498576 0.0201455
315 0.48718 0.017094
317 0.525641 0.0213675
319 0.457265 0.0333771
320 0.512821 0
321 0.518519 0.0290543
322 0.525641 0.0128205
324 0.517094 0.0213675
325 0.507692 0.038452
326 0.478632 0
327 0.504274 0
328 0.474359 0.0384616
329 0.504274 0.0388552
330 0.564103 0
333 0.470085 0.025641
334 0.521368 0
335 0.495726 0
336 0.529915 0
337 0.536325 0.0126412
338 0.524217 0.040291
340 0.517094 0.0299145
342 0.534188 0.0213675
343 0.581197 0
344 0.529915 0
345 0.516239 0.0376845
346 0.525641 0.0521648
348 0.495726 0
349 0.538462 0
350 0.538462 0
351 0.512821 0
353 0.504274 0
354 0.504274 0.0683761
356 0.495727 0.017094
357 0.538462 0
358 0.581197 0
359 0.521368 0.00854701
361 0.544872 0.0402595
363 0.504274 0
365 0.512821 0.0249186
367 0.542735 0.0128205
368 0.491453 0.0128205
369 0.517094 0.00955585
370 0.495727 0.017094
371 0.511111 0.0364227
372 0.528205 0.049661
373 0.566952 0.0358114
374 0.529915 0.025641
375 0.470085 0
376 0.529915 0
377 0.465812 0.0384616
378 0.512821 0
381 0.606838 0
382 0.435897 0
383 0.509972 0.0384352
384 0.561254 0.0314683
386 0.529915 0.055391
388 0.495727 0.025641
389 0.465812 0.0641026
390 0.504274 0
391 0.482906 0.0128205
392 0.504274 0.025641
393 0.521368 0
394 0.532764 0.0264206
396 0.548718 0.021891
397 0.48718 0.034188
398 0.538462 0
399 0.521368 0.034188
401 0.547009 0
402 0.57265 0
403 0.482906 0.0042735
404 0.525641 0.0042735
405 0.542735 0.0213675
406 0.555556 0.017094
408 0.487179 0
409 0.514957 0.0236977
410 0.549858 0.04264
411 0.525641 0.0128205
412 0.529915 0
416 0.508547 0.0042735
418 0.478632 0
419 0.538462 0.025641
420 0.512821 0.00854701
421 0.521368 0.013514
423 0.555556 0
424 0.521368 0
425 0.532764 0.0282037
426 0.461538 0
428 0.444444 0.042735
429 0.551282 0.0299145
430 0.529915 0
431 0.529915 0.017094
432 0.564103 0.00854701
433 0.529915 0
435 0.504274 0
436 0.489316 0.0321934
438 0.487179 0
439 0.435897 0
440 0.5 0.0299145
441 0.495726 0
442 0.547009 0.0512821
444 0.538462 0
445 0.435897 0
446 0.559829 0.0213675
447 0.542735 0.0128205
448 0.512821 0
450 0.547009 0
451 0.487179 0
454 0.521368 0
455 0.470085 0
456 0.492878 0.0629365
458 0.461538 0
460 0.508547 0.0213675
461 0.589744 0
464 0.444444 0
466 0.538462 0
467 0.504274 0
468 0.555556 0
471 0.495727 0.017094
472 0.529915 0
473 0.435897 0
474 0.470085 0
475 0.444444 0
478 0.564103 0
481 0.504274 0.0598291
482 0.547009 0
483 0.529915 0
484 0.542735 0.0128205
488 0.504274 0
490 0.529915 0
491 0.564103 0
494 0.495727 0.025641
495 0.521368 0
496 0.512821 0
497 0.547009 0
498 0.435897 0
499 0.547009 0
500 0.48718 0.034188
501 0.529915 0
504 0.521368 0.0139572
506 0.538462 0.00854701
508 0.547009 0
509 0.555556 0
510 0.512821 0
511 0.504274 0
512 0.504274 0.025641
513 0.529915 0
514 0.504274 0
515 0.504274 0
516 0.495726 0
517 0.487179 0
519 0.564103 0
520 0.461538 0
521 0.555556 0.042735
522 0.547009 0
525 0.529915 0
528 0.538462 0
533 0.547009 0
534 0.529915 0.0069786
538 0.555556 0
540 0.529915 0
541 0.504274 0.025641
542 0.559829 0.0128205
545 0.512821 0
547 0.535613 0.0282037
549 0.555556 0
550 0.491453 0.0042735
551 0.529915 0
554 0.452991 0
555 0.521368 0
556 0.555556 0
557 0.538462 0
558 0.504274 0
559 0.487179 0
565 0.470085 0
566 0.529915 0
567 0.555556 0
569 0.547009 0
570 0.521368 0
571 0.521368 0.017094
573 0.54416 0.0145271
574 0.529915 0
576 0.538462 0
578 0.538462 0
579 0.512821 0
581 0.521368 0
582 0.512821 0
583 0.504274 0
584 0.512821 0
585 0.564103 0
594 0.547009 0
598 0.512821 0
599 0.521368 0
600 0.542735 0.0213675
601 0.547009 0
603 0.504274 0
604 0.564103 0
606 0.495727 0.017094
608 0.487179 0
609 0.529915 0
610 0.504274 0
612 0.564103 0.017094
613 0.564103 0
614 0.529915 0.017094
616 0.495726 0
617 0.538462 0.017094
619 0.512821 0.00854701
620 0.538462 0
621 0.57265 0
622 0.470085 0
623 0.521368 0
627 0.529915 0
628 0.57265 0
629 0.589744 0
630 0.547009 0.017094
631 0.534188 0.0042735
634 0.559829 0.0128205
636 0.57265 0
638 0.512821 0
639 0.564103 0
641 0.521368 0
642 0.529915 0
643 0.521368 0
644 0.589744 0
645 0.521368 0
646 0.435897 0
648 0.521368 0
649 0.521368 0
651 0.529915 0
652 0.529915 0
658 0.529915 0
660 0.529915 0
672 0.547009 0
673 0.547009 0
674 0.57265 0
675 0.504274 0
676 0.547009 0
679 0.487179 0
680 0.581197 0
682 0.551282 0.0384615
683 0.525641 0.0042735
686 0.555556 0
690 0.564103 0
693 0.512821 0
694 0.547009 0
696 0.57265 0
697 0.555556 0
698 0.589744 0
700 0.564103 0
704 0.529915 0
706 0.495726 0
708 0.495726 0
709 0.551282 0.0213675
710 0.555556 0
713 0.529915 0
718 0.538462 0
719 0.478632 0
721 0.564103 0
723 0.504274 0
726 0.559829 0.0299145
736 0.589744 0
739 0.452991 0
740 0.521368 0
747 0.512821 0
749 0.504274 0
755 0.564103 0
757 0.555556 0
758 0.512821 0
763 0.538462 0
769 0.529915 0
773 0.512821 0.017094
774 0.547009 0
775 0.547009 0
776 0.529915 0
778 0.512821 0
780 0.57265 0
786 0.529915 0
787 0.57265 0
793 0.581197 0
796 0.555556 0
797 0.551282 0.0042735
798 0.512821 0
799 0.517094 0.0213675
803 0.564103 0
804 0.581197 0
806 0.581197 0
810 0.564103 0
815 0.555556 0.034188
820 0.547009 0
821 0.538462 0
824 0.564103 0
827 0.529915 0
831 0.538462 0
834 0.495726 0
842 0.529915 0
843 0.538462 0
846 0.487179 0
853 0.538462 0
858 0.521368 0
860 0.57265 0
863 0.57265 0
865 0.529915 0.017094
874 0.529915 0
875 0.57265 0
877 0.57265 0
881 0.559829 0.0042735
882 0.547009 0
883 0.504274 0.025641
889 0.538462 0
890 0.547009 0
897 0.512821 0
905 0.547009 0
907 0.547009 0
914 0.495726 0
918 0.525641 0.0128205
922 0.461538 0
932 0.57265 0
934 0.538462 0
939 0.529915 0
940 0.538462 0
948 0.547009 0.017094
954 0.564103 0
967 0.547009 0
971 0.564103 0
978 0.521368 0
994 0.547009 0
997 0.547009 0
1006 0.538462 0
1013 0.478632 0
1014 0.538462 0.0139572
1017 0.555556 0
1024 0.538462 0
1046 0.555556 0
1055 0.555556 0
1061 0.564103 0
1084 0.521368 0
1088 0.521368 0
1089 0.564103 0
1093 0.529915 0
1112 0.581197 0
1125 0.542735 0.0128205
1139 0.504274 0
1146 0.547009 0
1153 0.555556 0
1167 0.564103 0
1179 0.538462 0
1184 0.555556 0
1210 0.538462 0
1225 0.529915 0
1246 0.581197 0
1251 0.57265 0
1261 0.538462 0
1266 0.538462 0.00854701
1272 0.521368 0
1282 0.521368 0
1285 0.555556 0
1299 0.564103 0
1304 0.529915 0
1307 0.555556 0
1331 0.529915 0
1355 0.512821 0
1358 0.538462 0
1397 0.512821 0
1408 0.555556 0
1449 0.555556 0
1456 0.521368 0
1466 0.564103 0
1470 0.538462 0
1493 0.555556 0
1494 0.547009 0
1499 0.547009 0
1515 0.547009 0
1522 0.538462 0
1525 0.547009 0.00854701
1537 0.547009 0
1538 0.521368 0
1555 0.538462 0
1561 0.538462 0
1569 0.564103 0
1592 0.547009 0
1595 0.564103 0
1609 0.521368 0
1617 0.564103 0
1628 0.538462 0
1647 0.538462 0
1648 0.555556 0
1658 0.547009 0
1672 0.538462 0
1725 0.547009 0
1728 0.529915 0
1738 0.529915 0
1747 0.521368 0
1759 0.521368 0
1772 0.57265 0
1837 0.521368 0
1871 0.547009 0
1909 0.555556 0
1917 0.529915 0
1938 0.538462 0
1956 0.568376 0.0042735
1959 0.529915 0
1964 0.57265 0
1995 0.538462 0
2005 0.529915 0
2070 0.547009 0
2085 0.555556 0
2089 0.57265 0
2105 0.564103 0
2163 0.538462 0
2226 0.547009 0
2277 0.547009 0
2320 0.529915 0
2406 0.564103 0
2453 0.555556 0
2578 0.555556 0
2595 0.538462 0
2643 0.538462 0
2652 0.589744 0
2656 0.57265 0
2740 0.606838 0
2924 0.547009 0
2970 0.538462 0
3026 0.512821 0
3071 0.547009 0
3136 0.538462 0
3328 0.538462 0
3439 0.521368 0
3460 0.581197 0
3558 0.57265 0
3665 0.538462 0
4025 0.547009 0
4068 0.547009 0
4181 0.57265 0
4240 0.487179 0
4347 0.555556 0
4424 0.564103 0
4529 0.581197 0
4536 0.598291 0
4632 0.538462 0
4635 0.547009 0
4636 0.538462 0
5078 0.547009 0
5829 0.57265 0
7863 0.564103 0
8294 0.555556 0


==> dat/GM4hist.dat <==
0	778
42	279
84	262
126	240
168	210
210	151
252	107
294	72
336	77
378	63
420	51
462	34
504	33
546	33
588	33
630	20
672	25
714	12
756	18
798	14
840	15
882	11
924	7
966	6
1008	7
1050	5
1092	4
1134	4
1176	3
1218	4
1260	6
1302	3
1344	2
1386	2
1428	4
1470	3
1512	6
1554	5
1596	3
1638	4
1680	0
1722	5
1764	1
1806	1
1848	1
1890	2
1932	5
1974	2
2016	0
2058	3
2100	1
2142	1
2184	1
2226	0
2268	1
2310	1
2352	0
2394	1
2436	1
2478	0
2520	0
2562	2
2604	1
2646	2
2688	0
2730	1
2772	0
2814	0
2856	0
2898	1
2940	1
2982	0
3024	1
3066	1
3108	1
3150	0
3192	0
3234	0
3276	0
3318	1
3360	0
3402	1
3444	1
3486	0
3528	1
3570	0
3612	0
3654	1
3696	0
3738	0
3780	0
3822	0
3864	0
3906	0
3948	0
3990	1
4032	1
4074	0
4116	0
4158	1
4200	1
4242	0
4284	0
4326	1
4368	0
4410	1
4452	0
4494	2
4536	0
4578	0
4620	3
4662	0
4704	0
4746	0
4788	0
4830	0
4872	0
4914	0
4956	0
4998	0
5040	1
5082	0
5124	0
5166	0
5208	0
5250	0
5292	0
5334	0
5376	0
5418	0
5460	0
5502	0
5544	0
5586	0
5628	0
5670	0
5712	0
5754	0
5796	1
5838	0
5880	0
5922	0
5964	0
6006	0
6048	0
6090	0
6132	0
6174	0
6216	0
6258	0
6300	0
6342	0
6384	0
6426	0
6468	0
6510	0
6552	0
6594	0
6636	0
6678	0
6720	0
6762	0
6804	0
6846	0
6888	0
6930	0
6972	0
7014	0
7056	0
7098	0
7140	0
7182	0
7224	0
7266	0
7308	0
7350	0
7392	0
7434	0
7476	0
7518	0
7560	0
7602	0
7644	0
7686	0
7728	0
7770	0
7812	0
7854	1
7896	0
7938	0
7980	0
8022	0
8064	0
8106	0
8148	0
8190	0
8232	0
8274	1
8316	0
8358	0


==> dat/GM5_gcvsfreq.dat <==
0 0.490933 0.040064
1 0.47883 0.0410615
2 0.475304 0.0383658
3 0.483087 0.0399697
4 0.486859 0.0372909
5 0.495451 0.046307
6 0.499257 0.0407793
7 0.510111 0.0453225
8 0.519176 0.0319048
9 0.51417 0.039729
10 0.506838 0.0346233
11 0.509402 0.0269468
12 0.513162 0.0456433
13 0.512821 0.0296077
14 0.51308 0.0369564
15 0.526116 0.0361747
16 0.520381 0.0324446
17 0.515313 0.0309624
18 0.517871 0.0353023
19 0.508262 0.0280652
20 0.520996 0.0310199
21 0.514763 0.0337906
22 0.508296 0.0234744
23 0.518112 0.0392539
24 0.524217 0.022792
25 0.533654 0.0372517
26 0.521937 0.0250583
27 0.519568 0.0353577
28 0.530814 0.0430394
29 0.505223 0.0318387
30 0.517769 0.03467
31 0.504274 0.033866
32 0.528312 0.0272331
33 0.517094 0.0362899
34 0.518162 0.026322
35 0.521368 0.0326261
36 0.510989 0.0276349
37 0.515491 0.0369749
38 0.521775 0.0330999
39 0.51453 0.0315507
40 0.517094 0.0236012
41 0.513889 0.0315307
42 0.517094 0.0290891
43 0.514652 0.0324945
44 0.517569 0.0251975
45 0.520757 0.0255318
46 0.515837 0.0258814
47 0.515491 0.0325066
48 0.517094 0.0344541
49 0.508262 0.0389637
50 0.538462 0.025641
51 0.484848 0.0247423
52 0.512821 0.0259244
53 0.51567 0.0346596
54 0.512044 0.02857
55 0.518162 0.0345699
56 0.517483 0.0242743
57 0.515263 0.0257281
58 0.5151 0.0279957
59 0.513323 0.0378245
60 0.501994 0.0278212
61 0.503561 0.0447473
62 0.518519 0.0188982
63 0.5 0.0161792
64 0.515385 0.0322189
65 0.510256 0.0253689
66 0.508936 0.0363284
67 0.518803 0.0400981
68 0.514042 0.0321195
69 0.519658 0.0165733
70 0.522792 0.0265355
71 0.512821 0.0309855
72 0.487179 0.0193828
73 0.517094 0.025641
74 0.526496 0.051025
75 0.508547 0.032546
76 0.519943 0.0325149
77 0.526116 0.0279467
78 0.525312 0.0450542
79 0.52071 0.0378484
80 0.519231 0.0371942
81 0.516484 0.037075
82 0.505495 0.0185174
83 0.52735 0.0253689
84 0.508547 0.0222058
85 0.513533 0.0331866
86 0.509972 0.0268774
87 0.504274 0.0120873
88 0.513598 0.0248397
89 0.517569 0.0156623
90 0.509259 0.0360022
91 0.505698 0.0367345
92 0.520418 0.0309335
93 0.502374 0.0219864
94 0.516619 0.0408136
95 0.507123 0.0533
96 0.529915 0.0232952
97 0.51472 0.0154886
98 0.524655 0.0346028
99 0.507382 0.0268487
100 0.470085 0.0139572
101 0.51377 0.0173038
102 0.491453 0.0042735
103 0.517094 0.0222058
104 0.533578 0.0227775
105 0.51826 0.0379221
106 0.51567 0.0497557
107 0.527066 0.0218836
108 0.51472 0.0292707
109 0.508547 0.0425208
110 0.512821 0.0461855
111 0.51049 0.0171293
112 0.509022 0.0213623
113 0.516619 0.0166666
114 0.504274 0.0263437
115 0.553656 0.0311514
116 0.518926 0.04399
117 0.526496 0.0317967
118 0.517949 0.0206548
119 0.495727 0.0279144
120 0.51567 0.0765529
121 0.523504 0.04696
122 0.523077 0.0261488
123 0.534188 0.0245494
124 0.520513 0.0177028
125 0.529915 0.0336496
126 0.521368 0.025641
127 0.51567 0.0161164
128 0.504274 0
129 0.536325 0.0420349
130 0.512821 0.0184637
131 0.549145 0.0424671
132 0.506716 0.0478533
133 0.50641 0.0272802
134 0.505342 0.023577
135 0.518519 0.0327326
136 0.510921 0.0200558
137 0.515263 0.0269175
138 0.529915 0.00854701
139 0.509972 0.039682
140 0.518519 0.039682
141 0.512821 0
142 0.526116 0.0339764
143 0.519658 0.0174326
144 0.518519 0.02132
145 0.549858 0.0145271
146 0.540171 0.0339307
147 0.510684 0.0126412
148 0.527473 0.0273024
149 0.487179 0
150 0.519658 0.0125615
151 0.54416 0.0145271
152 0.495727 0.025641
153 0.550427 0.030864
154 0.547009 0.0120873
155 0.514245 0.0217441
156 0.535613 0.0277686
157 0.477208 0.0325149
158 0.51453 0.038376
159 0.512821 0
160 0.538462 0.017094
161 0.514957 0.0298381
162 0.517094 0.0245494
163 0.523504 0.0164127
164 0.540598 0.0203833
165 0.540171 0.0165733
166 0.529915 0.0241746
167 0.509972 0.0145271
168 0.555556 0
169 0.542735 0.0186278
170 0.541311 0.0145271
171 0.495727 0.0241746
172 0.521368 0.034188
173 0.495726 0
174 0.54416 0.0040291
175 0.518519 0.01066
176 0.534188 0.0042735
177 0.511396 0.0280956
178 0.525641 0.0230135
179 0.538462 0.0512821
180 0.538462 0.0139572
181 0.508547 0.0042735
182 0.495726 0
183 0.516239 0.0348651
184 0.49359 0.0384021
185 0.538462 0.030419
186 0.529915 0
187 0.534188 0.0128205
188 0.54188 0.025123
189 0.525641 0.0042735
190 0.527066 0.0161164
191 0.57906 0.0185048
192 0.529915 0.055391
193 0.521368 0.0249186
194 0.517094 0.0042735
195 0.51567 0.0145271
196 0.512821 0.00854701
197 0.541311 0.01066
198 0.538462 0.00854701
199 0.551282 0.0384615
200 0.514245 0.0151427
201 0.547009 0.0388552
202 0.527778 0.0244563
204 0.512821 0.0236656
205 0.555556 0
206 0.521368 0
207 0.538462 0
208 0.529915 0
210 0.501425 0.01066
211 0.523504 0.0194667
212 0.521368 0
213 0.544872 0.0164127
215 0.518519 0.01066
216 0.538462 0.025641
217 0.527066 0.0175624
218 0.532764 0.0282037
219 0.519231 0.0244563
220 0.529915 0.0234069
221 0.538462 0
222 0.512821 0
223 0.540598 0.0203833
225 0.536325 0.0194667
226 0.547009 0.00854701
227 0.478632 0
228 0.54359 0.00871627
229 0.542735 0.0128205
230 0.57265 0.034188
231 0.538462 0.0279144
232 0.5 0.00427352
233 0.538462 0.0251617
234 0.57265 0
235 0.512821 0
236 0.57265 0
237 0.529915 0.0120873
238 0.555556 0.00604365
239 0.518519 0.0040291
240 0.524217 0.0175624
241 0.534188 0.0213675
242 0.551282 0.0042735
243 0.564103 0.025641
244 0.517094 0.0128205
246 0.555556 0.017094
247 0.544872 0.0111029
248 0.529915 0.025641
249 0.547009 0.0184636
251 0.555556 0
252 0.589744 0
254 0.512821 0.00854701
255 0.549145 0.0164127
256 0.538462 0
258 0.534188 0.0213675
259 0.564103 0.017094
261 0.575499 0.0201455
262 0.551282 0.0128205
263 0.504274 0
264 0.538462 0.034188
265 0.529915 0.025641
266 0.538462 0.025641
267 0.525641 0.0042735
269 0.517094 0.0213675
271 0.518519 0.01066
272 0.564103 0
273 0.461538 0
274 0.564103 0.00854701
275 0.521368 0
276 0.529915 0.030419
278 0.534188 0.0042735
280 0.504274 0.00697862
281 0.529915 0.00854701
282 0.512821 0
283 0.521368 0
284 0.589744 0
286 0.504274 0
287 0.51567 0.0224331
289 0.538462 0.0439984
290 0.512821 0.017094
291 0.519658 0.006396
293 0.529915 0
294 0.495726 0
295 0.57265 0
297 0.57265 0
298 0.551282 0.0042735
300 0.529915 0.00854701
301 0.529915 0
304 0.521368 0.00854701
306 0.529915 0
307 0.529915 0
308 0.538462 0
311 0.529915 0
312 0.5 0.00427352
313 0.58547 0.0128205
314 0.538462 0.0069786
315 0.534188 0.0299145
316 0.564103 0
317 0.547009 0
318 0.521368 0
319 0.512821 0.017094
321 0.547009 0.042735
322 0.547009 0.0241746
323 0.547009 0
325 0.564103 0
327 0.504274 0
328 0.521368 0
330 0.547009 0
331 0.547009 0.00854701
332 0.547009 0.0279144
333 0.529915 0
336 0.495726 0
338 0.521368 0
339 0.521368 0.00854701
340 0.538462 0
341 0.538462 0.00854701
345 0.538462 0
346 0.517094 0.0213675
348 0.589744 0
349 0.512821 0
351 0.529915 0
353 0.555556 0
356 0.495726 0
359 0.504274 0
363 0.534188 0.0213675
365 0.529915 0.0120873
367 0.547009 0
370 0.504274 0.00854702
371 0.521368 0
372 0.57265 0
373 0.581197 0
374 0.534188 0.0128205
375 0.512821 0.025641
377 0.521368 0
379 0.512821 0
381 0.57265 0.051282
382 0.529915 0
383 0.538462 0.0184636
384 0.547009 0
385 0.508547 0.0042735
397 0.555556 0
402 0.478632 0
405 0.547009 0.017094
410 0.512821 0.0184637
412 0.534188 0.0042735
414 0.512821 0
415 0.512821 0.00854701
416 0.555556 0
417 0.508547 0.0042735
420 0.512821 0
421 0.551282 0.0128205
422 0.57265 0
424 0.547009 0
426 0.521368 0
430 0.57265 0
435 0.517094 0.0128205
437 0.538462 0.017094
440 0.529915 0
442 0.512821 0
444 0.547009 0
445 0.547009 0
446 0.529915 0
448 0.529915 0
450 0.512821 0
451 0.606838 0
452 0.521368 0
455 0.512821 0.00854701
458 0.559829 0.0128205
459 0.538462 0
461 0.512821 0
462 0.547009 0
464 0.529915 0
465 0.521368 0
467 0.529915 0
473 0.521368 0
475 0.581197 0
476 0.532764 0.0040291
478 0.512821 0
480 0.521368 0
482 0.568376 0.0213675
484 0.538462 0
488 0.538462 0
491 0.535613 0.01066
494 0.538462 0
498 0.551282 0.0042735
503 0.538462 0
505 0.564103 0
510 0.529915 0
511 0.581197 0
515 0.495726 0
518 0.564103 0
521 0.538462 0
524 0.538462 0.00854701
525 0.547009 0
527 0.529915 0
528 0.538462 0
529 0.555556 0
532 0.538462 0
534 0.521368 0.00854701
544 0.538462 0
546 0.547009 0
548 0.521368 0
550 0.521368 0
552 0.504274 0
554 0.581197 0
556 0.555556 0.00854701
557 0.564103 0
564 0.581197 0
565 0.521368 0
568 0.504274 0
573 0.547009 0
576 0.517094 0.0128205
577 0.598291 0
579 0.529915 0
580 0.564103 0
583 0.547009 0
588 0.521368 0
593 0.529915 0
595 0.538462 0
596 0.547009 0
598 0.555556 0
599 0.547009 0
603 0.538462 0
604 0.521368 0.00854701
605 0.547009 0
608 0.581197 0
610 0.551282 0.0042735
612 0.538462 0.0139572
615 0.547009 0
618 0.538462 0
623 0.57265 0
624 0.495726 0
628 0.512821 0
631 0.547009 0
635 0.555556 0
641 0.564103 0
645 0.538462 0
648 0.564103 0
655 0.547009 0
659 0.57265 0
666 0.547009 0
671 0.564103 0
679 0.538462 0
684 0.598291 0
687 0.529915 0
688 0.487179 0
699 0.564103 0
711 0.547009 0
714 0.529915 0
719 0.487179 0
722 0.521368 0.017094
724 0.581197 0
737 0.538462 0
746 0.529915 0
761 0.521368 0
766 0.538462 0
768 0.521368 0
771 0.542735 0.0128205
773 0.521368 0
774 0.564103 0
777 0.581197 0
778 0.555556 0
781 0.547009 0
786 0.529915 0
787 0.512821 0
788 0.57265 0
789 0.57265 0
792 0.504274 0
794 0.564103 0
817 0.555556 0
828 0.568376 0.0213675
841 0.487179 0
847 0.529915 0
850 0.564103 0
851 0.521368 0
852 0.555556 0
854 0.521368 0
863 0.512821 0
865 0.538462 0
874 0.478632 0
877 0.529915 0
890 0.529915 0
891 0.538462 0
912 0.555556 0
916 0.538462 0
927 0.538462 0
939 0.589744 0
942 0.555556 0
946 0.555556 0
949 0.547009 0
958 0.495726 0
962 0.487179 0
984 0.589744 0
985 0.538462 0
995 0.521368 0
996 0.555556 0
1000 0.538462 0
1008 0.564103 0
1013 0.57265 0
1023 0.57265 0
1047 0.564103 0
1052 0.538462 0
1062 0.547009 0
1069 0.529915 0
1072 0.57265 0
1082 0.555556 0
1096 0.529915 0
1098 0.555556 0
1101 0.564103 0
1128 0.529915 0
1132 0.529915 0
1133 0.57265 0
1161 0.521368 0
1164 0.555556 0
1183 0.564103 0
1186 0.547009 0
1194 0.538462 0
1209 0.57265 0
1221 0.521368 0
1226 0.529915 0
1227 0.581197 0
1244 0.529915 0
1270 0.538462 0
1281 0.538462 0
1283 0.564103 0
1286 0.542735 0.0042735
1329 0.564103 0
1338 0.529915 0
1354 0.538462 0
1385 0.538462 0
1390 0.564103 0
1436 0.538462 0
1541 0.538462 0
1582 0.512821 0
1634 0.547009 0
1655 0.547009 0
1671 0.529915 0
1712 0.564103 0
1734 0.538462 0
1750 0.547009 0
1756 0.512821 0
1927 0.57265 0
2005 0.57265 0
2199 0.564103 0
2214 0.538462 0
2298 0.555556 0
2315 0.547009 0
2347 0.555556 0
2417 0.547009 0
2452 0.521368 0
2494 0.538462 0
2500 0.57265 0
2609 0.57265 0
2619 0.589744 0
2649 0.521368 0
2668 0.581197 0
2740 0.538462 0
2770 0.606838 0
2994 0.521368 0
3009 0.598291 0
3155 0.581197 0
3164 0.547009 0
3303 0.547009 0
3600 0.57265 0
3984 0.547009 0
4209 0.547009 0
4892 0.564103 0
9615 0.555556 0


==> dat/GM5hist.dat <==
0	1841
49	508
98	281
147	166
196	117
245	81
294	50
343	38
392	27
441	29
490	22
539	20
588	22
637	9
686	9
735	12
784	9
833	10
882	5
931	6
980	8
1029	5
1078	4
1127	5
1176	6
1225	3
1274	4
1323	3
1372	2
1421	1
1470	0
1519	1
1568	1
1617	2
1666	2
1715	3
1764	0
1813	0
1862	0
1911	1
1960	1
2009	0
2058	0
2107	0
2156	1
2205	1
2254	1
2303	2
2352	0
2401	2
2450	1
2499	1
2548	0
2597	2
2646	2
2695	1
2744	1
2793	0
2842	0
2891	0
2940	0
2989	2
3038	0
3087	0
3136	2
3185	0
3234	0
3283	1
3332	0
3381	0
3430	0
3479	0
3528	0
3577	1
3626	0
3675	0
3724	0
3773	0
3822	0
3871	0
3920	0
3969	1
4018	0
4067	0
4116	0
4165	1
4214	0
4263	0
4312	0
4361	0
4410	0
4459	0
4508	0
4557	0
4606	0
4655	0
4704	0
4753	0
4802	0
4851	1
4900	0
4949	0
4998	0
5047	0
5096	0
5145	0
5194	0
5243	0
5292	0
5341	0
5390	0
5439	0
5488	0
5537	0
5586	0
5635	0
5684	0
5733	0
5782	0
5831	0
5880	0
5929	0
5978	0
6027	0
6076	0
6125	0
6174	0
6223	0
6272	0
6321	0
6370	0
6419	0
6468	0
6517	0
6566	0
6615	0
6664	0
6713	0
6762	0
6811	0
6860	0
6909	0
6958	0
7007	0
7056	0
7105	0
7154	0
7203	0
7252	0
7301	0
7350	0
7399	0
7448	0
7497	0
7546	0
7595	0
7644	0
7693	0
7742	0
7791	0
7840	0
7889	0
7938	0
7987	0
8036	0
8085	0
8134	0
8183	0
8232	0
8281	0
8330	0
8379	0
8428	0
8477	0
8526	0
8575	0
8624	0
8673	0
8722	0
8771	0
8820	0
8869	0
8918	0
8967	0
9016	0
9065	0
9114	0
9163	0
9212	0
9261	0
9310	0
9359	0
9408	0
9457	0
9506	0
9555	0
9604	1
9653	0
9702	0
9751	0


==> dat/GM6hist.dat <==
0	303
13	150
26	210
39	228
52	217
65	231
78	202
91	167
104	133
117	120
130	108
143	94
156	68
169	85
182	86
195	71
208	59
221	59
234	52
247	44
260	37
273	55
286	36
299	28
312	37
325	35
338	25
351	26
364	23
377	19
390	20
403	20
416	18
429	10
442	11
455	12
468	8
481	10
494	15
507	12
520	9
533	4
546	8
559	9
572	7
585	8
598	9
611	5
624	5
637	10
650	7
663	5
676	4
689	7
702	3
715	1
728	4
741	2
754	4
767	2
780	1
793	2
806	1
819	0
832	2
845	3
858	4
871	3
884	0
897	1
910	2
923	1
936	2
949	1
962	2
975	0
988	1
1001	2
1014	1
1027	0
1040	1
1053	1
1066	0
1079	0
1092	0
1105	1
1118	0
1131	0
1144	0
1157	0
1170	0
1183	0
1196	1
1209	2
1222	0
1235	2
1248	0
1261	0
1274	0
1287	0
1300	0
1313	0
1326	1
1339	0
1352	0
1365	0
1378	0
1391	0
1404	0
1417	0
1430	1
1443	0
1456	0
1469	0
1482	0
1495	0
1508	0
1521	0
1534	0
1547	0
1560	0
1573	0
1586	0
1599	0
1612	0
1625	0
1638	0
1651	0
1664	0
1677	0
1690	0
1703	0
1716	0
1729	0
1742	0
1755	1
1768	0
1781	0
1794	0
1807	0
1820	0
1833	0
1846	0
1859	0
1872	0
1885	0
1898	0
1911	0
1924	0
1937	0
1950	0
1963	0
1976	0
1989	0
2002	0
2015	0
2028	0
2041	0
2054	0
2067	0
2080	0
2093	0
2106	0
2119	0
2132	0
2145	0
2158	0
2171	0
2184	0
2197	0
2210	0
2223	0
2236	0
2249	0
2262	0
2275	0
2288	0
2301	0
2314	0
2327	0
2340	0
2353	0
2366	0
2379	0
2392	0
2405	1
2418	0
2431	0
2444	0
2457	0
2470	0
2483	0
2496	0
2509	0
2522	0
2535	0
2548	0
2561	0
2574	0
2587	0


==> dat/GM7hist.dat <==
0	822
15	25
30	14
45	17
60	17
75	20
90	14
105	15
120	23
135	21
150	28
165	28
180	22
195	30
210	31
225	38
240	36
255	38
270	26
285	36
300	35
315	32
330	37
345	35
360	40
375	26
390	36
405	32
420	43
435	38
450	33
465	30
480	27
495	22
510	25
525	27
540	32
555	15
570	19
585	25
600	20
615	11
630	16
645	13
660	9
675	14
690	8
705	15
720	7
735	15
750	4
765	2
780	6
795	16
810	5
825	4
840	4
855	5
870	10
885	7
900	8
915	4
930	5
945	5
960	3
975	9
990	2
1005	4
1020	6
1035	5
1050	0
1065	5
1080	4
1095	2
1110	5
1125	3
1140	0
1155	5
1170	3
1185	0
1200	5
1215	3
1230	1
1245	1
1260	5
1275	6
1290	1
1305	2
1320	0
1335	1
1350	1
1365	3
1380	3
1395	2
1410	1
1425	0
1440	3
1455	0
1470	0
1485	3
1500	2
1515	0
1530	3
1545	1
1560	2
1575	0
1590	1
1605	1
1620	0
1635	0
1650	1
1665	1
1680	0
1695	1
1710	1
1725	1
1740	0
1755	0
1770	1
1785	0
1800	1
1815	0
1830	0
1845	0
1860	0
1875	0
1890	2
1905	1
1920	0
1935	1
1950	2
1965	0
1980	0
1995	0
2010	0
2025	0
2040	1
2055	0
2070	0
2085	0
2100	1
2115	1
2130	1
2145	1
2160	1
2175	0
2190	0
2205	0
2220	0
2235	1
2250	1
2265	0
2280	0
2295	0
2310	1
2325	0
2340	0
2355	0
2370	1
2385	0
2400	1
2415	0
2430	0
2445	0
2460	1
2475	0
2490	0
2505	0
2520	1
2535	0
2550	1
2565	0
2580	0
2595	0
2610	0
2625	0
2640	0
2655	0
2670	0
2685	0
2700	0
2715	1
2730	0
2745	1
2760	0
2775	0
2790	0
2805	0
2820	0
2835	0
2850	1
2865	0
2880	0
2895	0
2910	0
2925	0
2940	0
2955	0
2970	0
2985	0


==> dat/GM8hist.dat <==
0	907
9	26
18	19
27	25
36	16
45	22
54	23
63	22
72	23
81	22
90	32
99	29
108	38
117	46
126	45
135	48
144	40
153	38
162	47
171	42
180	42
189	50
198	47
207	52
216	40
225	43
234	42
243	31
252	33
261	26
270	26
279	29
288	21
297	17
306	21
315	9
324	12
333	12
342	12
351	12
360	17
369	11
378	7
387	15
396	13
405	14
414	10
423	8
432	11
441	9
450	5
459	5
468	4
477	12
486	8
495	7
504	3
513	7
522	5
531	9
540	5
549	3
558	6
567	5
576	7
585	5
594	5
603	3
612	3
621	6
630	4
639	0
648	2
657	4
666	5
675	4
684	3
693	3
702	3
711	2
720	4
729	3
738	0
747	0
756	0
765	1
774	2
783	1
792	1
801	0
810	2
819	2
828	0
837	1
846	3
855	0
864	2
873	0
882	1
891	2
900	1
909	1
918	3
927	1
936	0
945	1
954	0
963	1
972	1
981	1
990	0
999	1
1008	1
1017	0
1026	0
1035	1
1044	1
1053	1
1062	0
1071	1
1080	0
1089	0
1098	0
1107	0
1116	0
1125	0
1134	0
1143	0
1152	1
1161	0
1170	0
1179	0
1188	0
1197	0
1206	1
1215	2
1224	0
1233	0
1242	0
1251	0
1260	0
1269	0
1278	0
1287	0
1296	0
1305	0
1314	0
1323	0
1332	0
1341	1
1350	0
1359	0
1368	0
1377	0
1386	0
1395	0
1404	0
1413	0
1422	0
1431	0
1440	0
1449	1
1458	0
1467	0
1476	0
1485	0
1494	0
1503	0
1512	0
1521	0
1530	0
1539	0
1548	0
1557	0
1566	0
1575	0
1584	0
1593	0
1602	0
1611	0
1620	0
1629	0
1638	0
1647	0
1656	0
1665	0
1674	0
1683	0
1692	1
1701	0
1710	0
1719	0
1728	0
1737	0
1746	0
1755	0
1764	0
1773	0
1782	0
1791	0


==> dat/S1_gcvsfreq.dat <==
0 0.53554 0.0460348
1 0.532697 0.0433751
2 0.537485 0.0331195
3 0.533552 0.0398458
4 0.542369 0.0443101
5 0.540534 0.0398692
6 0.54245 0.0377791
7 0.542735 0.0380798
8 0.52645 0.0444986
9 0.525427 0.029172
10 0.514893 0.0353362
11 0.525779 0.035927
12 0.534455 0.0367611
13 0.526175 0.0389884
14 0.541311 0.0315786
15 0.529087 0.0523443
16 0.527685 0.0350339
17 0.528134 0.036344
18 0.517265 0.0446491
19 0.527613 0.0486711
20 0.531887 0.042093
21 0.527699 0.0359315
22 0.524103 0.05138
23 0.510757 0.0531943
24 0.516706 0.0392289
25 0.534413 0.0397392
26 0.512044 0.0517275
27 0.514449 0.031055
28 0.52386 0.0402768
29 0.522436 0.0407153
30 0.497436 0.054218
31 0.527972 0.0400834
32 0.495727 0.0476243
33 0.524725 0.0340611
34 0.531229 0.0338322
35 0.507793 0.0291777
36 0.508322 0.0346758
37 0.521368 0.0472192
38 0.533963 0.0429028
39 0.500675 0.0285925
40 0.521368 0.0336989
41 0.509301 0.0376638
42 0.50463 0.0467149
43 0.492064 0.0444954
44 0.50346 0.0319696
45 0.514856 0.040254
46 0.51567 0.0458504
47 0.516809 0.0432298
48 0.50641 0.0451086
49 0.523379 0.0442205
50 0.495069 0.0382912
51 0.506838 0.0340918
52 0.501644 0.044397
53 0.498718 0.040836
54 0.492674 0.0286415
55 0.501943 0.0428268
56 0.498426 0.0470639
57 0.511921 0.0383133
58 0.513986 0.0461924
59 0.49905 0.0361654
60 0.513478 0.0334338
61 0.508072 0.041699
62 0.520979 0.036488
63 0.484509 0.0443826
64 0.493927 0.0511754
65 0.488248 0.039036
66 0.489809 0.0455218
67 0.488889 0.0396247
68 0.489316 0.0387572
69 0.50095 0.0377037
70 0.492878 0.0280594
71 0.485755 0.0315649
72 0.515152 0.0478092
73 0.523699 0.0394361
74 0.508751 0.0451972
75 0.489215 0.0419467
76 0.512821 0.0358567
77 0.514042 0.0499269
78 0.502442 0.0377673
79 0.503867 0.0485987
80 0.517628 0.0271912
81 0.508218 0.0344525
82 0.509222 0.0364011
83 0.504274 0.04141
84 0.486645 0.0550991
85 0.490171 0.0535315
86 0.497863 0.043529
87 0.488494 0.0436903
88 0.51339 0.0330975
89 0.483235 0.0430123
90 0.482152 0.0403091
91 0.484127 0.0269521
92 0.495157 0.0314373
93 0.501943 0.0364611
94 0.496261 0.037313
95 0.488688 0.0382498
96 0.511681 0.0441219
97 0.461538 0.0382234
98 0.479135 0.0415078
99 0.526496 0.0427692
100 0.452991 0.0353552
101 0.49359 0.0389921
102 0.532764 0.0314683
103 0.480464 0.0491178
104 0.48433 0.0257988
105 0.483381 0.0351505
106 0.506173 0.0306259
107 0.507326 0.0429308
108 0.494412 0.0389293
109 0.503771 0.043232
110 0.490778 0.0426284
111 0.502671 0.041347
112 0.496337 0.0350121
113 0.502765 0.0433079
114 0.495727 0.0366626
115 0.496296 0.0278212
116 0.492439 0.0269319
117 0.494506 0.0404592
118 0.489809 0.0285221
119 0.488529 0.0472442
120 0.504274 0.0362619
121 0.499145 0.0314502
122 0.493162 0.0262186
123 0.498718 0.034324
124 0.484615 0.043757
125 0.482194 0.0463511
126 0.489693 0.0337789
127 0.490741 0.038455
128 0.475214 0.0317967
129 0.48528 0.0442794
130 0.490598 0.0344435
131 0.484615 0.0382329
132 0.493396 0.0410856
133 0.48528 0.0257288
134 0.481649 0.0375361
135 0.494777 0.0323445
136 0.502137 0.0342103
137 0.491928 0.0543721
138 0.504986 0.022467
139 0.48779 0.0405374
140 0.491987 0.0365089
141 0.470085 0.0490988
142 0.491782 0.0381668
143 0.496948 0.0252012
144 0.492308 0.0310998
145 0.497436 0.0288074
146 0.487179 0.0399369
147 0.496676 0.0347636
148 0.481838 0.0347017
149 0.504884 0.0357495
150 0.515385 0.0499909
151 0.487179 0.0379494
152 0.494658 0.0371174
153 0.497626 0.035761
154 0.476733 0.0316683
155 0.491782 0.0291516
156 0.489511 0.042202
157 0.488734 0.0362286
158 0.480769 0.0356908
159 0.502137 0.0379236
160 0.461538 0.0217907
161 0.48433 0.0296077
162 0.483191 0.0313442
163 0.475783 0.0485168
164 0.497151 0.0358397
165 0.502137 0.035434
166 0.483294 0.025345
167 0.478632 0.0509759
168 0.485865 0.0373077
169 0.492064 0.0282946
170 0.495727 0.0126248
171 0.485755 0.0381968
172 0.487179 0.0104679
173 0.500611 0.0339912
174 0.489079 0.0364356
175 0.51545 0.0296806
176 0.499145 0.0245345
177 0.50641 0.0343878
178 0.479409 0.0316574
179 0.485958 0.0414781
180 0.493162 0.0244898
181 0.497151 0.0332553
182 0.51545 0.0425881
183 0.497436 0.0212131
184 0.487179 0.0415212
185 0.497151 0.0345129
186 0.485755 0.0466619
187 0.493396 0.0265548
188 0.497558 0.0390577
189 0.497558 0.0237782
190 0.489079 0.0408468
191 0.503497 0.0356067
192 0.488401 0.0676748
193 0.501425 0.0314683
194 0.496581 0.0329808
195 0.498169 0.0257281
196 0.478632 0.037059
197 0.492521 0.0336327
198 0.476496 0.0364503
199 0.513675 0.035126
200 0.472058 0.0282785
201 0.498932 0.03336
202 0.463248 0.0334973
203 0.490598 0.0504491
204 0.494777 0.0300011
205 0.479409 0.0579061
206 0.492619 0.0303329
207 0.495727 0.0193828
208 0.48192 0.0308237
209 0.482906 0.0259947
210 0.488248 0.0345699
211 0.479582 0.0335758
212 0.45641 0.025123
213 0.497863 0.0371942
214 0.471306 0.0360971
215 0.498576 0.0268774
216 0.498169 0.0192284
217 0.482906 0.0521648
218 0.488248 0.0608037
219 0.481481 0.0286321
220 0.505983 0.0364227
221 0.505342 0.0162379
222 0.483294 0.0256057
223 0.47619 0.0389574
224 0.50641 0.00565332
225 0.470085 0.0634686
226 0.501832 0.0347074
227 0.474359 0.044343
228 0.487179 0.0184637
229 0.5 0.0420891
230 0.494658 0.0250784
231 0.495727 0.0265737
232 0.473748 0.0143435
233 0.479582 0.0333332
234 0.497626 0.0269612
235 0.481074 0.0315576
236 0.504274 0.034188
237 0.470085 0
238 0.524786 0.0344435
239 0.464744 0.03336
240 0.506716 0.0207929
241 0.490028 0.0197385
242 0.520591 0.0514701
243 0.468771 0.0360826
244 0.491453 0.0278052
245 0.511966 0.028463
246 0.517094 0.0213675
247 0.505128 0.0224349
248 0.507692 0.0239316
249 0.521368 0.0306469
250 0.503419 0.0327586
251 0.502849 0.0339797
252 0.521368 0.032546
253 0.449573 0.0348651
254 0.485958 0.0480088
255 0.482051 0.0138873
256 0.515929 0.0314085
257 0.494302 0.0217441
258 0.57265 0
259 0.503205 0.0278394
260 0.465812 0.0344541
261 0.48718 0.0332248
262 0.482906 0.0358397
263 0.478632 0.025641
264 0.527066 0.0329796
265 0.496948 0.0243589
266 0.516239 0.025123
267 0.507123 0.0290543
268 0.474359 0.0370096
269 0.502137 0.0194667
270 0.494302 0.0217441
271 0.50641 0.0279417
272 0.505698 0.0396052
273 0.509158 0.041836
274 0.480532 0.0292707
275 0.48547 0.0272434
276 0.509972 0.0040291
277 0.435897 0.0504201
278 0.492064 0.0440238
279 0.481481 0.0371465
280 0.487179 0.0259244
281 0.500855 0.0363022
282 0.487179 0.0204313
283 0.478632 0.025641
284 0.494506 0.0264143
285 0.512821 0.023407
286 0.502564 0.0238092
287 0.504274 0.027028
288 0.487179 0.0184637
289 0.492878 0.0593523
290 0.507692 0.025698
291 0.483516 0.0395273
292 0.471795 0.025584
293 0.500855 0.00683762
294 0.47619 0.0231669
295 0.487179 0.0388552
296 0.509158 0.0223146
297 0.478632 0.0345423
298 0.521368 0
299 0.487179 0.0220683
300 0.494302 0.0211767
301 0.525641 0.0128205
302 0.461538 0
303 0.487179 0
304 0.498576 0.0241746
305 0.505983 0.021891
306 0.492619 0.0332571
307 0.502137 0.0333087
308 0.488604 0.0211767
309 0.518519 0.02132
310 0.478632 0.0276955
311 0.503053 0.0247836
312 0.488248 0.0371174
313 0.529915 0
314 0.493827 0.0269612
315 0.490029 0.0282037
316 0.470085 0.0289843
317 0.512821 0
318 0.495727 0.030419
319 0.465812 0.0641026
320 0.487179 0.0468139
321 0.495727 0.01599
322 0.510684 0.0093139
323 0.496948 0.0307925
324 0.492308 0.0392046
325 0.475783 0.0259557
326 0.491453 0.0605874
327 0.514245 0.0293669
328 0.471795 0.0238092
329 0.482906 0.0222058
330 0.472934 0.02132
331 0.542735 0.0042735
332 0.508547 0.0213675
333 0.508547 0.0555556
334 0.512821 0.0302183
335 0.495727 0.0494694
336 0.478632 0
337 0.498169 0.0334831
338 0.48718 0.034188
339 0.495727 0.00604366
340 0.504274 0
341 0.509972 0.0523783
342 0.51567 0.0245081
343 0.510684 0.0164127
344 0.497863 0.035434
345 0.459402 0.0424671
346 0.509972 0.0175624
347 0.476496 0.0229141
348 0.529915 0.0181309
349 0.478632 0
350 0.484331 0.0344246
351 0.485043 0.0388748
352 0.482906 0.0273638
353 0.525641 0.0042735
354 0.492878 0.01066
355 0.534188 0.0213675
356 0.478632 0
357 0.490029 0.0224331
358 0.473504 0.0403071
360 0.504274 0.0362619
361 0.475783 0.0224331
362 0.490385 0.0237699
363 0.490029 0.0245081
364 0.498576 0.0245081
365 0.509972 0.0322328
366 0.51567 0.0224331
367 0.48718 0.0523395
368 0.504274 0.0222879
369 0.473504 0.0313339
370 0.495727 0.017094
371 0.495726 0
372 0.478632 0.0104679
373 0.512821 0
374 0.507123 0.0184637
375 0.470085 0.017094
376 0.534188 0.0042735
377 0.478632 0
378 0.504274 0.0683761
379 0.504274 0.017094
380 0.490029 0.0161164
381 0.504274 0.00854702
382 0.492878 0.0224331
383 0.478632 0.0414332
384 0.490029 0.0245081
385 0.508547 0.0429482
386 0.512821 0
387 0.455128 0.0461756
388 0.488604 0.0173883
389 0.498576 0.0229694
391 0.472934 0.01066
392 0.472934 0.0201455
393 0.525641 0.0128205
394 0.494017 0.0165733
395 0.482906 0.0412122
396 0.490598 0.0420805
397 0.475783 0.0145271
398 0.504274 0.0236656
399 0.507123 0.01066
400 0.490029 0.0282037
401 0.491453 0.0042735
402 0.509972 0.0040291
403 0.512821 0
404 0.482906 0.0442055
405 0.5 0.00427352
406 0.529915 0.017094
407 0.490029 0.0245081
408 0.488889 0.0250064
409 0.521368 0.00854701
410 0.470085 0.03198
411 0.495727 0.0279144
412 0.547009 0.034188
413 0.495726 0
414 0.502137 0.0164127
415 0.508547 0.0042735
416 0.555556 0
417 0.517094 0.0128205
418 0.521368 0.00854701
420 0.487179 0.0276955
421 0.504274 0
422 0.512821 0
423 0.509972 0.01066
424 0.504274 0.013514
425 0.482906 0.0299145
426 0.487179 0.0069786
427 0.491453 0.0042735
428 0.498576 0.0161164
429 0.512821 0
430 0.491453 0.0230135
431 0.504274 0
433 0.478632 0.025641
435 0.541311 0.0224331
436 0.452991 0.0241746
437 0.495726 0
438 0.481481 0.0224331
439 0.517094 0.00740193
440 0.501425 0.0314683
441 0.491453 0.0333771
442 0.491453 0.0042735
444 0.495727 0.017094
445 0.470085 0.0457618
446 0.465812 0.0328254
447 0.504274 0.0251617
448 0.504274 0
449 0.504274 0
450 0.538462 0
451 0.495727 0.0251617
452 0.450142 0.042065
453 0.480342 0.0437153
454 0.487179 0.0120873
455 0.470085 0
456 0.482906 0.0299145
457 0.521368 0
458 0.512821 0
459 0.529915 0
460 0.495726 0
462 0.512821 0
463 0.534188 0.0042735
464 0.49359 0.0251919
465 0.491453 0.0470086
467 0.495727 0.01599
468 0.525641 0.0230135
469 0.547009 0
470 0.504274 0.0184637
471 0.461538 0
472 0.470085 0.030419
473 0.512821 0
474 0.495727 0.017094
475 0.529915 0
476 0.487179 0
477 0.452991 0
478 0.474359 0.0470086
479 0.461538 0
480 0.538462 0
481 0.521368 0
482 0.498576 0.02132
483 0.495726 0
484 0.478632 0
485 0.523504 0.0244563
487 0.504274 0.0217907
489 0.487179 0
490 0.492878 0.0161164
491 0.474359 0.0641026
493 0.512821 0
494 0.461538 0.0427351
495 0.478632 0
496 0.504274 0
497 0.529915 0
498 0.474359 0.0128205
499 0.495726 0
500 0.517094 0.0042735
501 0.509972 0.0282037
502 0.448718 0.0042735
503 0.490029 0.0224331
504 0.481481 0.02132
506 0.452991 0.00854701
507 0.555556 0
508 0.495726 0
509 0.470085 0
510 0.518519 0.01066
511 0.5 0.0299145
512 0.504274 0
514 0.508547 0.0222058
518 0.517094 0.0141736
519 0.491453 0.0128205
520 0.48718 0.0367621
521 0.5 0.00427352
522 0.529915 0
526 0.504274 0.034188
527 0.512821 0
528 0.504274 0
529 0.538462 0
530 0.470085 0
532 0.504274 0.0251617
533 0.475783 0.039682
535 0.521368 0
536 0.512821 0
539 0.529915 0.00854701
541 0.478632 0.0184636
542 0.435897 0
543 0.538462 0
544 0.498576 0.02132
545 0.521368 0
546 0.492877 0.0040291
547 0.470085 0
548 0.444444 0
549 0.521368 0.0069786
550 0.452991 0
551 0.534188 0.0213675
552 0.512821 0
554 0.504274 0
556 0.517094 0.0154083
558 0.478632 0
559 0.504274 0
560 0.504274 0
561 0.495726 0
563 0.521368 0.0388552
564 0.512821 0
565 0.512821 0.0184637
567 0.495726 0
568 0.487179 0
569 0.452991 0
571 0.478632 0
572 0.504274 0
573 0.491453 0.0128205
574 0.487179 0
575 0.495727 0.00697862
577 0.470085 0
578 0.482906 0.0042735
579 0.5 0.0213675
581 0.521368 0.025641
583 0.435897 0
584 0.502137 0.0259068
585 0.5 0.00427352
587 0.521368 0.0456285
590 0.504274 0
591 0.521368 0.025641
594 0.501425 0.0282037
595 0.508547 0.0042735
596 0.475214 0.0206548
600 0.495726 0
601 0.521368 0
602 0.547009 0
604 0.504274 0
606 0.48718 0.0598291
609 0.444444 0
610 0.470085 0
611 0.491453 0.0299145
612 0.504274 0
619 0.495726 0
620 0.48433 0.02132
621 0.504274 0
623 0.508547 0.0213675
628 0.538462 0
630 0.487179 0
631 0.461538 0
632 0.461538 0
633 0.538462 0
638 0.461538 0
639 0.470085 0
641 0.470085 0
646 0.461538 0
649 0.478632 0
651 0.504274 0
652 0.495727 0.017094
654 0.538462 0
655 0.487179 0
657 0.521368 0
659 0.48718 0.017094
663 0.538462 0
665 0.504274 0
669 0.478632 0
670 0.521368 0
672 0.504274 0
677 0.529915 0
678 0.495726 0
680 0.538462 0
681 0.487179 0.0069786
685 0.538462 0
686 0.478632 0
688 0.470085 0
690 0.487179 0.0184637
691 0.504274 0
694 0.504274 0
700 0.547009 0
703 0.452991 0
704 0.547009 0
708 0.512821 0
712 0.478632 0
713 0.542735 0.0042735
714 0.491453 0.0128205
718 0.508547 0.0042735
719 0.517094 0.0299145
721 0.452991 0
722 0.495726 0
724 0.495726 0
730 0.504274 0
733 0.491453 0.0354984
735 0.529915 0
743 0.495726 0
744 0.512821 0
745 0.495726 0
746 0.470085 0
753 0.495726 0
759 0.504274 0
760 0.470085 0
763 0.487179 0
765 0.529915 0
766 0.495726 0
768 0.547009 0
769 0.470085 0
775 0.512821 0
776 0.512821 0
777 0.5 0.00427352
779 0.504274 0
781 0.410256 0
782 0.508547 0.0213675
785 0.581197 0
787 0.504274 0
790 0.525641 0.0128205
791 0.512821 0.034188
792 0.512821 0
796 0.444444 0
802 0.512821 0
805 0.504274 0
807 0.538462 0
808 0.555556 0
812 0.538462 0
815 0.5 0.0128205
816 0.495727 0.00854702
820 0.555556 0
826 0.512821 0
832 0.521368 0
833 0.482906 0.0213675
834 0.478632 0
842 0.517094 0.0042735
844 0.512821 0
849 0.487179 0
855 0.504274 0
858 0.504274 0
860 0.435897 0
861 0.525641 0.0042735
866 0.495726 0
867 0.495726 0
873 0.487179 0
875 0.48718 0.017094
878 0.521368 0
879 0.521368 0
882 0.478632 0
883 0.529915 0
886 0.495726 0
890 0.478632 0
892 0.504274 0
904 0.495726 0
912 0.504274 0
926 0.518519 0.0495104
929 0.452991 0
930 0.495726 0
939 0.529915 0
945 0.504274 0
955 0.564103 0
957 0.504274 0
968 0.512821 0
969 0.478632 0
971 0.487179 0
972 0.504274 0
979 0.512821 0
980 0.504274 0
988 0.547009 0
997 0.555556 0
1005 0.461538 0
1009 0.508547 0.0128205
1011 0.538462 0
1012 0.547009 0
1019 0.495727 0.017094
1023 0.461538 0
1025 0.529915 0
1026 0.504274 0
1028 0.57265 0
1033 0.495726 0
1042 0.512821 0
1044 0.521368 0
1071 0.495726 0
1075 0.487179 0
1079 0.521368 0
1082 0.470085 0
1084 0.508547 0.0042735
1093 0.487179 0
1107 0.504274 0
1109 0.521368 0
1115 0.529915 0
1116 0.512821 0
1133 0.529915 0
1136 0.470085 0
1141 0.529915 0
1142 0.495726 0
1145 0.507123 0.0264206
1170 0.521368 0
1173 0.495727 0.017094
1180 0.504274 0
1196 0.495726 0
1198 0.521368 0
1268 0.529915 0
1273 0.504274 0
1277 0.512821 0
1278 0.495726 0
1285 0.538462 0
1297 0.538462 0
1342 0.504274 0
1346 0.521368 0
1394 0.512821 0
1404 0.495726 0
1449 0.512821 0
1493 0.538462 0
1496 0.512821 0
1693 0.478632 0
1714 0.487179 0
1791 0.512821 0
1817 0.521368 0
1890 0.495726 0
1909 0.487179 0
2001 0.512821 0
2036 0.521368 0
2108 0.495726 0
3104 0.547009 0


==> dat/S1hist.dat <==
0	558
16	382
32	321
48	287
64	294
80	260
96	199
112	241
128	187
144	165
160	185
176	171
192	148
208	117
224	105
240	121
256	84
272	97
288	74
304	76
320	64
336	55
352	51
368	46
384	59
400	43
416	35
432	38
448	30
464	28
480	26
496	28
512	21
528	20
544	21
560	19
576	21
592	16
608	13
624	8
640	8
656	8
672	9
688	8
704	10
720	9
736	4
752	7
768	9
784	8
800	9
816	3
832	6
848	6
864	7
880	6
896	2
912	3
928	3
944	3
960	4
976	3
992	2
1008	7
1024	4
1040	2
1056	1
1072	5
1088	1
1104	4
1120	2
1136	5
1152	0
1168	4
1184	2
1200	0
1216	0
1232	0
1248	0
1264	4
1280	1
1296	1
1312	0
1328	1
1344	1
1360	0
1376	0
1392	2
1408	0
1424	0
1440	1
1456	0
1472	0
1488	2
1504	0
1520	0
1536	0
1552	0
1568	0
1584	0
1600	0
1616	0
1632	0
1648	0
1664	0
1680	1
1696	0
1712	1
1728	0
1744	0
1760	0
1776	1
1792	0
1808	1
1824	0
1840	0
1856	0
1872	0
1888	1
1904	1
1920	0
1936	0
1952	0
1968	0
1984	0
2000	1
2016	0
2032	1
2048	0
2064	0
2080	0
2096	1
2112	0
2128	0
2144	0
2160	0
2176	0
2192	0
2208	0
2224	0
2240	0
2256	0
2272	0
2288	0
2304	0
2320	0
2336	0
2352	0
2368	0
2384	0
2400	0
2416	0
2432	0
2448	0
2464	0
2480	0
2496	0
2512	0
2528	0
2544	0
2560	0
2576	0
2592	0
2608	0
2624	0
2640	0
2656	0
2672	0
2688	0
2704	0
2720	0
2736	0
2752	0
2768	0
2784	0
2800	0
2816	0
2832	0
2848	0
2864	0
2880	0
2896	0
2912	0
2928	0
2944	0
2960	0
2976	0
2992	0
3008	0
3024	0
3040	0
3056	0
3072	0
3088	1
3104	0
3120	0
3136	0
3152	0
3168	0
3184	0


==> dat/S2_gcvsfreq.dat <==
0 0.535668 0.0369359
1 0.51621 0.0344793
2 0.526807 0.0316193
3 0.520554 0.0297138
4 0.52094 0.0425187
5 0.520833 0.0320468
6 0.521817 0.0445821
7 0.518854 0.0447263
8 0.538833 0.0345097
9 0.521368 0.0557197
10 0.519881 0.0394221
11 0.519395 0.0406671
12 0.51453 0.0288074
13 0.533333 0.0402345
14 0.525997 0.0421599
15 0.522317 0.0367314
16 0.52547 0.0370684
17 0.535296 0.0451755
18 0.500305 0.0508982
19 0.51567 0.0415554
20 0.519608 0.0492639
21 0.516026 0.0441926
22 0.517521 0.0287915
23 0.51567 0.0357358
24 0.511538 0.0435206
25 0.522507 0.0484364
26 0.509338 0.0431609
27 0.521368 0.0340453
28 0.522145 0.0447029
29 0.519894 0.037294
30 0.52381 0.038756
31 0.500657 0.0368135
32 0.512821 0.0378392
33 0.518875 0.0347601
34 0.499014 0.0397425
35 0.517094 0.040089
36 0.509104 0.0470053
37 0.503824 0.0379684
38 0.507265 0.035061
39 0.508751 0.0455804
40 0.50346 0.0386672
41 0.523077 0.0398698
42 0.513807 0.0352663
43 0.5116 0.041729
44 0.498932 0.0383278
45 0.520893 0.0306148
46 0.504274 0.0326934
47 0.487179 0.0392605
48 0.503205 0.0452139
49 0.512393 0.0442034
50 0.490598 0.0446085
51 0.515263 0.0289114
52 0.503248 0.034724
53 0.50641 0.0221027
54 0.520418 0.0332112
55 0.495192 0.0435257
56 0.501315 0.0382926
57 0.482655 0.0375563
58 0.518376 0.0458103
59 0.47666 0.0494016
60 0.496201 0.0375239
61 0.493056 0.042705
62 0.498356 0.0356972
63 0.499573 0.041563
64 0.512821 0.0330375
65 0.5 0.0381038
66 0.511396 0.0409157
67 0.510541 0.0311259
68 0.501221 0.0402977
69 0.491202 0.0356786
70 0.490699 0.0433895
71 0.511471 0.0348853
72 0.500855 0.0441145
73 0.504776 0.0337415
74 0.499014 0.0366532
75 0.486645 0.0365714
76 0.5286 0.0344902
77 0.51015 0.033882
78 0.502137 0.0295305
79 0.489316 0.0379236
80 0.509972 0.0216974
81 0.502301 0.0405287
82 0.497281 0.0267361
83 0.506503 0.0520332
84 0.499573 0.0416508
85 0.480769 0.0299908
86 0.476801 0.0357078
87 0.498356 0.0237961
88 0.506716 0.0229405
89 0.500329 0.0368179
90 0.499466 0.0368822
91 0.488185 0.0354084
92 0.499775 0.0356598
93 0.490029 0.0319292
94 0.51472 0.0390174
95 0.493352 0.0314432
96 0.503374 0.0377064
97 0.498169 0.0341007
98 0.503419 0.0438238
99 0.484737 0.0289715
100 0.51453 0.0453556
101 0.485625 0.0262346
102 0.49495 0.0324857
103 0.48718 0.0521807
104 0.493927 0.0419248
105 0.491124 0.0354176
106 0.484615 0.0397321
107 0.503324 0.0450367
108 0.498576 0.0388552
109 0.485865 0.0284158
110 0.498058 0.0377146
111 0.505342 0.03612
112 0.498779 0.0350334
113 0.488494 0.0357698
114 0.511218 0.0370366
115 0.474359 0.0477792
116 0.524476 0.023128
117 0.500389 0.0314277
118 0.495727 0.0421392
119 0.523267 0.0338966
120 0.499612 0.0225732
121 0.485625 0.0347312
122 0.477208 0.0303857
123 0.506716 0.0429091
124 0.496439 0.0351465
125 0.489744 0.0372654
126 0.492878 0.0322328
127 0.497436 0.0360193
128 0.485625 0.0310995
129 0.494173 0.0380175
130 0.519037 0.0368236
131 0.504884 0.0361847
132 0.483294 0.0256057
133 0.466977 0.0289895
134 0.500986 0.0213448
135 0.493162 0.0449105
136 0.475783 0.0490161
137 0.472222 0.0367828
138 0.49359 0.0316211
139 0.474359 0.0350844
140 0.488889 0.040596
141 0.468531 0.0466459
142 0.47151 0.0309809
143 0.481007 0.0374517
144 0.50641 0.0388748
145 0.495727 0.0148039
146 0.5 0.0207899
147 0.492308 0.0401861
148 0.528205 0.0416617
149 0.498169 0.0303782
150 0.481074 0.0370348
151 0.511752 0.03612
152 0.47619 0.0420493
153 0.476923 0.0197878
154 0.49939 0.0170066
155 0.473291 0.0362461
156 0.474747 0.0303528
157 0.505223 0.018658
158 0.500611 0.0170066
159 0.504274 0.0313649
160 0.485625 0.0277118
161 0.502849 0.0163042
162 0.491065 0.0338687
163 0.496439 0.0176057
164 0.478632 0.0532047
165 0.525641 0.0299145
166 0.457875 0.025378
167 0.483294 0.0439401
168 0.472058 0.052597
169 0.508547 0.0328254
170 0.494302 0.022297
171 0.475427 0.022588
172 0.494302 0.0442514
173 0.494872 0.0421238
174 0.488889 0.0113389
175 0.469231 0.0313921
176 0.48433 0.0224331
177 0.49939 0.0332148
178 0.501068 0.0190818
179 0.499145 0.0245345
180 0.466667 0.0199349
181 0.469373 0.0271311
182 0.485958 0.0343186
183 0.480769 0.0310381
184 0.481481 0.0461151
185 0.512821 0.00604365
186 0.471639 0.0185181
187 0.478632 0.0194902
188 0.495727 0.025641
189 0.424501 0.01066
190 0.481838 0.0490872
191 0.483381 0.0422789
192 0.490029 0.039188
193 0.48433 0.0629365
194 0.483761 0.025123
195 0.490029 0.0229694
196 0.49359 0.0236977
197 0.501425 0.0564074
198 0.484848 0.0319989
199 0.490029 0.0351249
200 0.477208 0.0411136
201 0.522792 0.0272151
202 0.476923 0.0238092
203 0.505342 0.034833
204 0.521368 0.0069786
205 0.487179 0.0232952
206 0.48433 0.02849
207 0.48547 0.0288074
208 0.482295 0.0359315
209 0.506716 0.0322122
210 0.493827 0.0319235
211 0.497151 0.0253625
212 0.494017 0.0034188
213 0.516239 0.0427692
214 0.491453 0.0296693
215 0.482906 0.0259947
216 0.468376 0.055759
217 0.492308 0.0289086
218 0.488889 0.0190351
219 0.47403 0.038606
220 0.469017 0.0278394
221 0.500712 0.0407604
222 0.495727 0.040089
223 0.484737 0.0298584
224 0.474969 0.0400518
225 0.476733 0.0234166
226 0.484071 0.0334562
227 0.481074 0.0474151
228 0.464387 0.0264206
229 0.484331 0.046987
230 0.469017 0.0451128
231 0.476923 0.0165733
232 0.490598 0.0425981
233 0.490598 0.0378778
234 0.476733 0.0388088
235 0.480769 0.0070868
236 0.487179 0.0188367
237 0.496261 0.0356868
238 0.508547 0.034277
239 0.50641 0.0244563
240 0.496948 0.027193
241 0.481074 0.0315576
242 0.477564 0.0323878
243 0.470085 0.0069786
244 0.494658 0.0484317
245 0.505698 0.0301847
246 0.49359 0.0164127
247 0.481197 0.0291226
248 0.478632 0.0264819
249 0.470085 0.0209358
250 0.470085 0.0069786
251 0.512821 0
252 0.498576 0.0268774
253 0.479853 0.030107
254 0.49359 0.0251919
255 0.5 0.0128205
256 0.491453 0.0333771
257 0.474359 0.0322642
258 0.505495 0.0311296
259 0.512821 0
260 0.459402 0.0272802
261 0.472222 0.0285878
262 0.488889 0.0197878
263 0.509972 0.0040291
264 0.490029 0.0519113
265 0.504274 0.01599
266 0.481481 0.0422576
267 0.488604 0.0187364
268 0.488129 0.0277524
269 0.534188 0.0042735
270 0.487179 0.0251617
271 0.494017 0.0147048
272 0.495726 0
273 0.495727 0.0389804
274 0.521368 0
275 0.482051 0.0184108
276 0.512821 0
277 0.481074 0.03589
278 0.487179 0.0184637
279 0.47397 0.0303528
280 0.488248 0.0353534
281 0.492878 0.0322328
282 0.493285 0.0280565
283 0.471035 0.0434778
284 0.512821 0.00854701
285 0.448718 0.0470085
286 0.481481 0.0245081
287 0.470085 0.0429056
288 0.492878 0.02132
289 0.51453 0.0307692
290 0.481481 0.0175624
291 0.494302 0.0436976
292 0.489316 0.0433187
293 0.518519 0.0040291
294 0.474359 0.033812
295 0.532051 0.0194667
296 0.495727 0.0209358
297 0.444444 0
298 0.494302 0.0248779
299 0.479487 0.0392512
300 0.455128 0.0484906
301 0.474359 0.00955585
302 0.505698 0.0248779
303 0.464957 0.0361004
304 0.512821 0.0191117
305 0.448718 0.0299145
306 0.51567 0.0245081
307 0.478632 0.0387656
308 0.49359 0.0346523
309 0.490029 0.0454056
310 0.47619 0.0418004
311 0.512821 0
312 0.497151 0.023879
313 0.482906 0.00955585
314 0.42735 0.0362619
315 0.487179 0.0305787
316 0.48433 0.0234935
317 0.529915 0
318 0.452991 0.0276955
319 0.508547 0.0176201
320 0.498576 0.0358114
321 0.471154 0.0343047
322 0.474359 0.0299145
323 0.474359 0.0273638
324 0.491453 0.0299145
325 0.504274 0
326 0.485043 0.0194667
327 0.472934 0.0161164
328 0.478632 0.0350323
329 0.495727 0.0388552
330 0.538462 0
331 0.490029 0.0298806
332 0.535613 0.0040291
333 0.504274 0.00854702
334 0.484331 0.0344246
335 0.461538 0.0427351
337 0.480057 0.0370644
338 0.487179 0.0259244
339 0.529915 0.025641
340 0.497863 0.0152595
341 0.5 0.0328254
342 0.487179 0.0139572
343 0.487179 0.0120873
344 0.538462 0.00854701
345 0.48718 0.017094
346 0.50641 0.0244563
347 0.521368 0
348 0.502137 0.0343878
349 0.495727 0.0377426
350 0.490598 0.0299023
351 0.452991 0.017094
352 0.504274 0.0427351
353 0.500855 0.0352817
354 0.5 0.0384616
355 0.475783 0.0080582
356 0.467949 0.0292196
357 0.508547 0.0128205
358 0.5 0.00427352
359 0.497863 0.0279417
360 0.491453 0.0128205
361 0.498576 0.0298806
362 0.481481 0.0344246
363 0.461538 0.0234069
364 0.504274 0
365 0.478632 0.0414332
366 0.467949 0.0126412
367 0.487179 0.00854701
368 0.474359 0.0042735
369 0.435897 0.025641
370 0.491453 0.0286675
371 0.484331 0.0282037
372 0.495726 0
373 0.482906 0.0311116
374 0.470085 0.0545046
375 0.482906 0.0042735
376 0.524217 0.0201455
377 0.478632 0.017094
378 0.472222 0.0164127
379 0.495726 0
381 0.504274 0
382 0.461538 0
383 0.461538 0
384 0.491453 0.0128205
385 0.464387 0.024508
386 0.474359 0.0470086
387 0.509972 0.0080582
388 0.48718 0.0347181
389 0.474359 0.0128205
390 0.504274 0.0184637
391 0.495727 0.017094
392 0.501425 0.00402911
393 0.466667 0.0352817
394 0.525641 0.0213675
395 0.418803 0
396 0.468864 0.0324428
397 0.487179 0
399 0.465812 0.0213675
400 0.510684 0.0140116
401 0.478632 0
402 0.504274 0.00697862
403 0.470085 0.017094
404 0.481481 0.0384352
405 0.478632 0.0369273
406 0.495726 0
407 0.459402 0.0402595
408 0.508547 0.0042735
409 0.461538 0.017094
410 0.51567 0.0314683
411 0.504274 0.00854702
412 0.474359 0.0128205
413 0.42735 0
414 0.495726 0
415 0.504274 0.0104679
416 0.491453 0.0042735
417 0.461538 0
418 0.474359 0.0128205
419 0.495727 0.00697862
420 0.5 0.0259947
422 0.475783 0.0145271
423 0.512821 0
424 0.492878 0.0245081
425 0.512821 0.017094
428 0.482906 0.0299145
429 0.5 0.0299145
430 0.5 0.0213675
431 0.478632 0
432 0.538462 0
433 0.452991 0
434 0.452991 0
435 0.461538 0
436 0.504274 0.01599
437 0.521368 0
438 0.431624 0.0128205
439 0.491453 0.0299145
441 0.478632 0.03198
442 0.525641 0.0042735
443 0.452991 0
444 0.512821 0
445 0.509972 0.0314683
446 0.474359 0.0042735
447 0.507123 0.054206
449 0.478632 0.034188
450 0.487179 0
451 0.485043 0.035434
452 0.521368 0
453 0.504274 0.034893
455 0.478632 0.00854701
456 0.495726 0
457 0.495727 0.017094
458 0.490029 0.02132
459 0.45584 0.0040291
460 0.538462 0
462 0.470085 0
464 0.478632 0
465 0.452991 0.017094
466 0.448718 0.0213675
467 0.474359 0.0213675
469 0.487179 0
471 0.512821 0
472 0.495726 0
473 0.478632 0
474 0.435897 0
475 0.529915 0
477 0.472934 0.01066
479 0.491453 0.0042735
480 0.435897 0.017094
482 0.538462 0
483 0.504274 0
485 0.481481 0.0314683
486 0.470085 0
487 0.5 0.00427352
488 0.478632 0.0456285
489 0.504274 0.0683761
490 0.478632 0
492 0.448718 0.0128205
493 0.452991 0
498 0.48718 0.0427351
499 0.487179 0.0483492
500 0.504274 0
501 0.470085 0
502 0.478632 0.0249186
503 0.487179 0
504 0.478632 0
505 0.470085 0.00854701
506 0.42735 0
507 0.482906 0.0042735
510 0.491453 0.0042735
511 0.490598 0.0184108
512 0.452991 0
513 0.472934 0.0201455
514 0.5 0.0299145
515 0.491453 0.0530902
516 0.501425 0.0224331
517 0.470085 0.03198
518 0.470085 0.023407
520 0.512821 0.0598291
521 0.435897 0
522 0.495726 0
524 0.495726 0
527 0.470085 0
528 0.487179 0
531 0.508547 0.0128205
532 0.478632 0.0209358
533 0.487179 0
534 0.504274 0
536 0.508547 0.0042735
538 0.508547 0.0128205
541 0.463248 0.00837432
542 0.512821 0
543 0.487179 0
546 0.529915 0
548 0.521368 0
549 0.504274 0
552 0.435897 0
553 0.504274 0
554 0.487179 0
556 0.504274 0
557 0.478632 0
558 0.478632 0
560 0.48718 0.017094
562 0.501425 0.00402911
564 0.512821 0
567 0.495726 0
568 0.51567 0.01066
569 0.452991 0
570 0.504274 0
571 0.495726 0
572 0.476496 0.0279417
573 0.487179 0.0209358
574 0.470085 0
576 0.495727 0.00854702
577 0.478632 0
579 0.5 0.0213675
585 0.491453 0.0128205
586 0.508547 0.0213675
587 0.504274 0.00854702
588 0.465812 0.0213675
589 0.478632 0
590 0.461538 0
591 0.470085 0
593 0.504274 0
596 0.444444 0.042735
598 0.465812 0.0213675
599 0.461538 0
600 0.508547 0.0042735
601 0.495727 0.017094
603 0.478632 0
606 0.512821 0
607 0.504274 0
609 0.512821 0
611 0.495726 0
613 0.495726 0
615 0.512821 0.025641
617 0.461538 0
618 0.470085 0
620 0.495726 0
621 0.495727 0.0427351
626 0.521368 0
627 0.485043 0.0420349
629 0.470085 0
631 0.521368 0
632 0.42735 0
635 0.444444 0
638 0.504274 0
640 0.478632 0
641 0.492878 0.0161164
645 0.472934 0.0175624
648 0.435897 0
651 0.487179 0
652 0.48718 0.034188
654 0.478632 0
655 0.42735 0
657 0.452991 0
660 0.495727 0.00854702
662 0.529915 0
669 0.5 0.0273638
670 0.470085 0
671 0.478632 0
672 0.487179 0
674 0.521368 0
679 0.482906 0.0299145
682 0.517094 0.0470086
683 0.418803 0
687 0.478632 0.0435814
688 0.512821 0
692 0.495726 0
694 0.452991 0
697 0.470085 0
698 0.487179 0
699 0.42735 0
703 0.478632 0
704 0.504274 0
708 0.470085 0
709 0.478632 0.025641
712 0.512821 0
713 0.487179 0
715 0.470085 0
716 0.504274 0
722 0.444444 0
726 0.444444 0
727 0.470085 0
728 0.551282 0.0042735
731 0.547009 0
732 0.452991 0
739 0.470085 0
740 0.478632 0
744 0.508547 0.0042735
746 0.470085 0
749 0.478632 0.017094
751 0.435897 0
752 0.521368 0
759 0.512821 0
760 0.470085 0
765 0.470085 0
767 0.470085 0
773 0.444444 0
776 0.435897 0
780 0.495726 0
787 0.478632 0
788 0.504274 0
792 0.470085 0
799 0.521368 0
802 0.504274 0
806 0.478632 0
807 0.461538 0
808 0.478632 0.025641
809 0.478632 0
810 0.448718 0.0042735
812 0.478632 0.0427351
816 0.504274 0
819 0.512821 0
822 0.529915 0
828 0.478632 0
829 0.461538 0
834 0.504274 0
836 0.521368 0
837 0.495726 0
842 0.461538 0
847 0.504274 0
848 0.529915 0
853 0.461538 0
855 0.470085 0
858 0.487179 0
862 0.495726 0
863 0.478632 0
866 0.495726 0
869 0.461538 0
872 0.478632 0.025641
874 0.465812 0.0042735
879 0.478632 0.0427351
882 0.487179 0
901 0.478632 0
902 0.444444 0
903 0.495726 0
910 0.461538 0
920 0.529915 0
921 0.538462 0
938 0.487179 0
939 0.512821 0
949 0.495726 0
950 0.529915 0
953 0.521368 0
954 0.547009 0
956 0.461538 0
964 0.452991 0
981 0.512821 0
982 0.504274 0
983 0.521368 0
997 0.478632 0
1003 0.487179 0
1015 0.444444 0
1017 0.555556 0
1018 0.435897 0
1022 0.478632 0
1024 0.470085 0
1028 0.410256 0
1030 0.504274 0
1046 0.470085 0
1053 0.452991 0
1059 0.478632 0
1073 0.491453 0.0042735
1078 0.504274 0
1081 0.521368 0
1096 0.461538 0
1101 0.470085 0
1112 0.487179 0
1116 0.504274 0
1119 0.461538 0
1126 0.504274 0
1136 0.444444 0
1140 0.512821 0
1180 0.452991 0
1188 0.478632 0
1190 0.470085 0
1195 0.478632 0
1198 0.470085 0
1240 0.478632 0
1242 0.512821 0
1276 0.470085 0.00854701
1288 0.521368 0
1292 0.487179 0
1296 0.512821 0
1323 0.478632 0
1359 0.495726 0
1374 0.538462 0
1455 0.495726 0
1542 0.495726 0
1562 0.487179 0
1631 0.495726 0
1691 0.512821 0
1849 0.478632 0
1919 0.547009 0
1922 0.478632 0


==> dat/S2hist.dat <==
0	231
10	259
20	250
30	224
40	181
50	182
60	163
70	137
80	153
90	138
100	126
110	121
120	110
130	112
140	94
150	88
160	86
170	67
180	79
190	72
200	66
210	68
220	75
230	84
240	59
250	47
260	51
270	47
280	44
290	49
300	52
310	40
320	35
330	36
340	32
350	28
360	32
370	23
380	22
390	27
400	28
410	23
420	15
430	14
440	18
450	20
460	9
470	13
480	15
490	9
500	14
510	29
520	5
530	11
540	10
550	8
560	10
570	14
580	10
590	9
600	6
610	8
620	8
630	5
640	7
650	8
660	6
670	5
680	7
690	5
700	5
710	4
720	5
730	4
740	5
750	4
760	2
770	3
780	2
790	2
800	8
810	4
820	3
830	3
840	3
850	3
860	4
870	6
880	1
890	0
900	4
910	1
920	1
930	2
940	2
950	3
960	1
970	0
980	3
990	1
1000	1
1010	3
1020	4
1030	0
1040	1
1050	2
1060	0
1070	3
1080	1
1090	1
1100	1
1110	3
1120	1
1130	2
1140	0
1150	0
1160	0
1170	1
1180	2
1190	2
1200	0
1210	0
1220	0
1230	1
1240	1
1250	0
1260	0
1270	2
1280	1
1290	2
1300	0
1310	0
1320	1
1330	0
1340	0
1350	1
1360	0
1370	1
1380	0
1390	0
1400	0
1410	0
1420	0
1430	0
1440	0
1450	1
1460	0
1470	0
1480	0
1490	0
1500	0
1510	0
1520	0
1530	0
1540	1
1550	0
1560	1
1570	0
1580	0
1590	0
1600	0
1610	0
1620	0
1630	1
1640	0
1650	0
1660	0
1670	0
1680	0
1690	1
1700	0
1710	0
1720	0
1730	0
1740	0
1750	0
1760	0
1770	0
1780	0
1790	0
1800	0
1810	0
1820	0
1830	0
1840	1
1850	0
1860	0
1870	0
1880	0
1890	0
1900	0
1910	1
1920	1
1930	0
1940	0
1950	0
1960	0
1970	0
1980	0
1990	0


==> dat/S3_gcvsfreq.dat <==
0 0.540582 0.0379649
1 0.526134 0.0378323
2 0.532574 0.0388896
3 0.52256 0.0442998
4 0.533842 0.0387158
5 0.53125 0.0375673
6 0.527778 0.0427529
7 0.516619 0.0483678
8 0.525954 0.0355722
9 0.517308 0.0399058
10 0.523457 0.034005
11 0.522922 0.0454927
12 0.531587 0.0359372
13 0.534002 0.0347748
14 0.531763 0.0329011
15 0.517831 0.0452553
16 0.525186 0.0380526
17 0.512821 0.0476467
18 0.516706 0.0346441
19 0.513807 0.0374306
20 0.524887 0.0403624
21 0.516062 0.0406143
22 0.517628 0.0363209
23 0.51974 0.0429882
24 0.516437 0.0430085
25 0.51721 0.0360227
26 0.512044 0.036979
27 0.51567 0.0470388
28 0.510463 0.0248829
29 0.509104 0.0361589
30 0.498576 0.0442415
31 0.511442 0.0391431
32 0.497281 0.0347312
33 0.511267 0.0393058
34 0.531197 0.0332428
35 0.494777 0.0358366
36 0.508705 0.0381788
37 0.521368 0.0355438
38 0.507515 0.0478998
39 0.506766 0.0320256
40 0.524655 0.0287485
41 0.515122 0.0381909
42 0.499573 0.0432849
43 0.503389 0.0377823
44 0.503053 0.0435243
45 0.518519 0.0254823
46 0.504274 0.0379619
47 0.508361 0.0364253
48 0.502024 0.0325569
49 0.481838 0.0461138
50 0.511218 0.0414573
51 0.514375 0.0389948
52 0.498576 0.0330615
53 0.487994 0.0436535
54 0.514601 0.0354108
55 0.503616 0.0296952
56 0.503419 0.0468061
57 0.504274 0.040632
58 0.514449 0.0354488
59 0.499775 0.0390561
60 0.494548 0.041855
61 0.503497 0.0284535
62 0.507422 0.0327181
63 0.505641 0.0325846
64 0.494777 0.0393626
65 0.500754 0.0381174
66 0.49125 0.0389999
67 0.489122 0.0365294
68 0.511021 0.0427422
69 0.503663 0.0361847
70 0.511193 0.0365123
71 0.508344 0.0371732
72 0.495385 0.0359771
73 0.502959 0.041851
74 0.484805 0.0357894
75 0.505173 0.0502134
76 0.507835 0.0413535
77 0.492064 0.0401386
78 0.505051 0.0344694
79 0.480413 0.0368431
80 0.491453 0.0344541
81 0.481262 0.0367827
82 0.497009 0.0373803
83 0.489622 0.0381453
84 0.496626 0.0327984
85 0.519037 0.0209646
86 0.493927 0.0278103
87 0.481838 0.0341713
88 0.490598 0.0422537
89 0.496337 0.0427917
90 0.499246 0.0335612
91 0.500475 0.0342144
92 0.49188 0.0287915
93 0.48779 0.0438754
94 0.485348 0.0381111
95 0.480235 0.0312899
96 0.489152 0.0338832
97 0.495727 0.0288264
98 0.483761 0.0365028
99 0.486325 0.0448128
100 0.491928 0.0393969
101 0.499671 0.037273
102 0.486402 0.0313412
103 0.491228 0.0368267
104 0.504274 0.0376307
105 0.496337 0.04936
106 0.488248 0.0275094
107 0.502564 0.0372163
108 0.501709 0.0348337
109 0.497235 0.0280018
110 0.474688 0.0334596
111 0.506648 0.0324593
112 0.477975 0.0445331
113 0.484163 0.0389959
114 0.495727 0.023407
115 0.491453 0.0222058
116 0.493097 0.0330828
117 0.48344 0.0263382
118 0.505698 0.0414087
119 0.487837 0.0401537
120 0.496948 0.026216
121 0.497151 0.0283114
122 0.501166 0.0357589
123 0.492878 0.0127411
124 0.499246 0.0385657
125 0.478632 0.0382234
126 0.491453 0.0299145
127 0.498779 0.0447168
128 0.480769 0.0238896
129 0.482479 0.0350818
130 0.485959 0.0377919
131 0.483892 0.0300856
132 0.483618 0.029289
133 0.487179 0.0371465
134 0.45812 0.041615
135 0.474359 0.046225
136 0.492878 0.027987
137 0.482906 0.0255901
138 0.501832 0.0295068
139 0.492619 0.0301132
140 0.483294 0.0285488
141 0.47265 0.02962
142 0.473647 0.041206
143 0.480342 0.0372163
144 0.487957 0.0403293
145 0.491202 0.0323962
146 0.48718 0.03198
147 0.495069 0.0336014
148 0.494658 0.0312397
149 0.48433 0.0488918
150 0.479582 0.0381052
151 0.501425 0.0249999
152 0.505698 0.0399115
153 0.489622 0.0396215
154 0.475783 0.0328316
155 0.476496 0.0402595
156 0.485207 0.0290625
157 0.498835 0.0222499
158 0.476801 0.0313503
159 0.485958 0.0239266
160 0.483516 0.0400518
161 0.488034 0.0517712
162 0.501425 0.0279144
163 0.503205 0.0264949
164 0.461538 0.0327326
165 0.473748 0.0502246
166 0.492308 0.0370984
167 0.509402 0.0273504
168 0.480769 0.0411568
169 0.491453 0.0255901
170 0.503205 0.0343047
171 0.493285 0.0435129
172 0.496504 0.045731
173 0.491065 0.033672
174 0.483974 0.0364972
175 0.495727 0.0317252
176 0.480186 0.0319422
177 0.467949 0.0338525
178 0.499014 0.0327678
179 0.506173 0.0338966
180 0.478632 0.0188367
181 0.50641 0.0116383
182 0.49939 0.0218419
183 0.486325 0.0249039
184 0.494017 0.0247125
185 0.501425 0.0195318
186 0.478632 0.0359246
187 0.479582 0.0333332
188 0.481481 0.0261115
189 0.490842 0.025786
190 0.498291 0.0393627
191 0.482906 0.0333771
192 0.473748 0.0292021
193 0.467949 0.00931389
194 0.489079 0.0179183
195 0.470085 0.047434
196 0.480769 0.0244563
197 0.468661 0.0373915
198 0.494017 0.041486
199 0.487179 0.0291557
200 0.485958 0.0419783
201 0.479853 0.020649
202 0.487179 0.0334682
203 0.494302 0.0151427
204 0.487956 0.0326895
205 0.485959 0.0333939
206 0.486111 0.0300478
207 0.492308 0.0392046
208 0.495727 0.0235625
209 0.502564 0.0282956
210 0.50641 0.0411568
211 0.481074 0.0318866
212 0.492878 0.0414821
213 0.483974 0.0431471
214 0.519231 0.052121
215 0.497863 0.0259068
216 0.480532 0.0196469
217 0.48433 0.01066
218 0.507123 0.0576879
219 0.483761 0.0348651
220 0.485043 0.0174901
221 0.462759 0.0264143
222 0.49359 0.0473473
223 0.45812 0.0431095
224 0.472934 0.0459388
225 0.488889 0.0174326
226 0.476496 0.0481125
227 0.492064 0.0284784
228 0.464387 0.0490161
229 0.466667 0.0525763
230 0.488604 0.0151427
231 0.479853 0.0304517
232 0.502564 0.0250064
233 0.488248 0.0227893
234 0.50641 0.0564928
235 0.484848 0.0401041
236 0.435897 0
237 0.474359 0.0347181
238 0.490843 0.027357
239 0.469017 0.0231865
240 0.505495 0.020649
241 0.51567 0.02132
242 0.489511 0.0315811
243 0.492877 0.0145271
244 0.495727 0.0435814
245 0.478632 0.0217907
246 0.488401 0.0275741
247 0.518519 0.0290542
248 0.50641 0.0266024
249 0.472527 0.0476347
250 0.488248 0.0247116
251 0.487179 0.0069786
252 0.492878 0.02132
253 0.475783 0.0464658
254 0.51567 0.0699023
255 0.48433 0.039682
256 0.483761 0.019188
257 0.470085 0.0369273
258 0.507937 0.0288425
259 0.480342 0.0272434
260 0.485755 0.0193753
261 0.45584 0.01066
262 0.476923 0.049661
263 0.485755 0.0370644
264 0.475214 0.0517359
265 0.473748 0.0236761
266 0.480342 0.0212131
267 0.5 0.0390895
268 0.487179 0.0314037
269 0.501425 0.01066
270 0.489316 0.0379236
271 0.461538 0.0324336
272 0.483516 0.0181925
273 0.487179 0.0461855
274 0.527066 0.0224331
275 0.529915 0
276 0.495727 0.0120873
277 0.48433 0.0273267
278 0.479853 0.0396778
279 0.504274 0.0217907
280 0.48547 0.0212131
281 0.478632 0.0241746
282 0.459402 0.0194667
283 0.517949 0.025698
284 0.440171 0.0186278
285 0.468864 0.020649
286 0.495727 0.0291101
287 0.472222 0.00370096
288 0.482051 0.0289086
289 0.512821 0.017094
290 0.482906 0.0128205
291 0.483516 0.0359315
292 0.508547 0.0042735
293 0.538462 0
294 0.521368 0
295 0.512821 0.017094
296 0.521368 0
297 0.508547 0.0311116
298 0.501425 0.0282037
299 0.470085 0
300 0.452991 0.042735
301 0.511111 0.0165733
302 0.466667 0.0226778
304 0.472934 0.0290543
305 0.48718 0.0598291
306 0.48718 0.0427351
307 0.492878 0.01066
308 0.444444 0.0276955
309 0.529915 0
310 0.474359 0.0384616
311 0.466667 0.0268109
312 0.470085 0
313 0.470085 0.03198
314 0.512821 0.0388552
315 0.504274 0
316 0.472934 0.0175624
318 0.49359 0.0484906
319 0.497436 0.0326133
320 0.495727 0.03198
321 0.491453 0.0128205
322 0.482906 0.0213675
323 0.495727 0.034188
324 0.457265 0.0213675
325 0.504274 0
326 0.476923 0.0250064
327 0.5 0.00427352
328 0.470085 0.017094
329 0.478632 0
330 0.418803 0
331 0.504274 0.00854702
332 0.504274 0
333 0.517094 0.0213675
334 0.491453 0.0344541
335 0.452991 0
336 0.457265 0.0042735
337 0.410256 0
338 0.495727 0.00854702
339 0.482906 0.0213675
340 0.478632 0.025641
341 0.504274 0
342 0.508547 0.0299145
343 0.498576 0.01066
344 0.435897 0
346 0.495726 0
347 0.521368 0.0598291
348 0.512821 0.018131
349 0.487179 0
350 0.461538 0
351 0.444444 0.0620272
352 0.518519 0.0080582
353 0.444444 0
354 0.547009 0
355 0.482906 0.0176201
356 0.504274 0.0382234
357 0.487179 0.00854701
358 0.457265 0.0299145
359 0.457265 0.0299145
360 0.490029 0.0358114
361 0.521368 0
362 0.508547 0.0299145
363 0.475783 0.0290543
365 0.487179 0
366 0.472934 0.0040291
367 0.482906 0.0299145
368 0.504274 0
369 0.508547 0.0384616
370 0.5 0.0128205
371 0.504274 0
372 0.512821 0
373 0.487179 0
374 0.507123 0.0344246
375 0.461538 0
377 0.51567 0.0245081
378 0.448718 0.0286675
379 0.465812 0.0403162
380 0.482906 0.0042735
381 0.504274 0
382 0.495727 0.00854702
383 0.48433 0.046987
384 0.482906 0.0213675
385 0.485043 0.0338525
387 0.495726 0
388 0.487179 0.0448209
390 0.461538 0
391 0.461538 0
393 0.48718 0.017094
395 0.529915 0.00854701
397 0.487179 0
398 0.498576 0.01066
399 0.463675 0.0473473
401 0.48718 0.025641
402 0.492878 0.0384352
403 0.478632 0
404 0.474359 0.0042735
405 0.444444 0
406 0.483761 0.0308641
407 0.470085 0
408 0.452991 0
409 0.478632 0.0457618
410 0.521368 0
411 0.42735 0
412 0.444444 0
413 0.474359 0.0299145
414 0.508547 0.0042735
415 0.542735 0.0128205
416 0.482906 0.0042735
417 0.461538 0.0249186
419 0.508547 0.0299145
421 0.504274 0
422 0.465812 0.0374999
423 0.487179 0.0388552
424 0.508547 0.0299145
426 0.504274 0.0120873
427 0.504274 0.01599
428 0.452991 0.017094
429 0.495726 0
430 0.495726 0
431 0.521368 0.017094
432 0.487179 0
434 0.495727 0.00854702
436 0.495727 0.025641
438 0.491453 0.0213675
439 0.470085 0
443 0.478632 0
446 0.504274 0.0362619
447 0.435897 0
448 0.452991 0
450 0.452991 0
451 0.521368 0
453 0.5 0.00427352
456 0.418803 0
457 0.418803 0
459 0.482906 0.0042735
461 0.512821 0
462 0.474359 0.0213675
463 0.481481 0.0161164
465 0.509972 0.0224331
466 0.495726 0
468 0.5 0.0213675
469 0.452991 0
472 0.495727 0.025641
475 0.490029 0.0408909
477 0.444444 0
479 0.478632 0
480 0.478632 0
483 0.529915 0
485 0.504274 0
486 0.487179 0
487 0.521368 0.017094
489 0.518519 0.02132
490 0.509972 0.0282037
491 0.491453 0.0213675
492 0.474359 0.0042735
493 0.470085 0
494 0.504274 0
496 0.475783 0.01066
497 0.491453 0.0128205
498 0.5 0.0128205
499 0.470085 0
501 0.461538 0
503 0.5 0.00427352
504 0.492878 0.00805821
505 0.504274 0
506 0.495726 0
508 0.529915 0
511 0.470085 0
514 0.470085 0
515 0.5 0.00427352
516 0.452991 0.017094
517 0.470085 0
519 0.478632 0
520 0.495726 0
523 0.491453 0.0128205
524 0.487179 0.0069786
526 0.478632 0.017094
528 0.444444 0
529 0.435897 0
531 0.487179 0
532 0.444444 0.025641
533 0.521368 0
534 0.461538 0
535 0.470085 0
536 0.521368 0
538 0.48718 0.034188
539 0.487179 0
540 0.512821 0
541 0.487179 0
542 0.509972 0.0344246
543 0.495726 0
544 0.470085 0
546 0.504274 0
547 0.470085 0
548 0.435897 0
550 0.521368 0
552 0.487179 0
554 0.504274 0
557 0.504274 0
558 0.452991 0
559 0.470085 0
565 0.492878 0.0290543
567 0.461538 0
568 0.461538 0
571 0.512821 0
572 0.504274 0
575 0.512821 0
576 0.470085 0
580 0.465812 0.0128205
581 0.478632 0
584 0.538462 0
586 0.495726 0
591 0.461538 0
593 0.435897 0
596 0.5 0.0299145
598 0.487179 0
600 0.470085 0
601 0.48718 0.017094
602 0.529915 0
604 0.487179 0
607 0.5 0.0128205
608 0.461538 0
611 0.538462 0
612 0.504274 0
613 0.478632 0
616 0.478632 0
617 0.512821 0.017094
618 0.478632 0
622 0.478632 0
629 0.495726 0
639 0.491453 0.0128205
641 0.529915 0.025641
645 0.512821 0
648 0.564103 0
650 0.444444 0
651 0.470085 0
652 0.478632 0
653 0.57265 0
654 0.470085 0
657 0.495726 0
660 0.512821 0
668 0.525641 0.0128205
670 0.478632 0
671 0.487179 0
673 0.521368 0
675 0.521368 0
676 0.452991 0
679 0.452991 0
682 0.495726 0
683 0.444444 0
689 0.487179 0
694 0.461538 0
697 0.470085 0
704 0.495726 0
712 0.478632 0
713 0.470085 0
714 0.435897 0
718 0.452991 0
719 0.444444 0
720 0.478632 0
726 0.495727 0.034188
735 0.478632 0
737 0.452991 0
739 0.478632 0.017094
743 0.504274 0
752 0.491453 0.0042735
753 0.521368 0
763 0.495726 0
764 0.512821 0
765 0.504274 0
766 0.461538 0.025641
767 0.495726 0
786 0.410256 0
792 0.444444 0
793 0.504274 0
796 0.461538 0
799 0.478632 0
813 0.504274 0
825 0.547009 0
834 0.435897 0
844 0.504274 0
850 0.529915 0
855 0.521368 0
859 0.470085 0
869 0.495726 0
895 0.461538 0
906 0.538462 0
907 0.470085 0
933 0.461538 0
937 0.487179 0
967 0.487179 0
975 0.452991 0
993 0.495726 0
998 0.478632 0
1040 0.478632 0
1088 0.512821 0
1098 0.512821 0
1103 0.478632 0
1163 0.487179 0
1170 0.521368 0
1189 0.495726 0
1190 0.495726 0
1352 0.521368 0
1411 0.512821 0
1663 0.495726 0
1666 0.478632 0
1680 0.547009 0
1826 0.487179 0


==> dat/S3hist.dat <==
0	430
10	368
20	291
30	245
40	213
50	227
60	197
70	193
80	147
90	153
100	149
110	132
120	132
130	114
140	115
150	107
160	85
170	90
180	93
190	67
200	64
210	64
220	52
230	73
240	59
250	45
260	51
270	47
280	41
290	26
300	27
310	29
320	20
330	19
340	17
350	26
360	17
370	20
380	21
390	14
400	21
410	18
420	21
430	10
440	9
450	7
460	13
470	9
480	11
490	14
500	9
510	9
520	10
530	11
540	10
550	5
560	5
570	7
580	3
590	6
600	7
610	8
620	2
630	2
640	6
650	6
660	3
670	5
680	3
690	2
700	1
710	6
720	2
730	4
740	1
750	3
760	6
770	0
780	1
790	4
800	0
810	1
820	1
830	1
840	2
850	2
860	1
870	0
880	0
890	1
900	2
910	0
920	0
930	2
940	0
950	0
960	1
970	1
980	0
990	2
1000	0
1010	0
1020	0
1030	1
1040	0
1050	0
1060	0
1070	0
1080	1
1090	1
1100	1
1110	0
1120	0
1130	0
1140	0
1150	0
1160	2
1170	0
1180	2
1190	0
1200	0
1210	0
1220	0
1230	0
1240	0
1250	0
1260	0
1270	0
1280	0
1290	0
1300	0
1310	0
1320	0
1330	0
1340	0
1350	1
1360	0
1370	0
1380	0
1390	0
1400	1
1410	0
1420	0
1430	0
1440	0
1450	0
1460	0
1470	0
1480	0
1490	0
1500	0
1510	0
1520	0
1530	0
1540	0
1550	0
1560	0
1570	0
1580	0
1590	0
1600	0
1610	0
1620	0
1630	0
1640	0
1650	0
1660	2
1670	1
1680	0
1690	0
1700	0
1710	0
1720	0
1730	0
1740	0
1750	0
1760	0
1770	0
1780	0
1790	0
1800	0
1810	0
1820	1
1830	0
1840	0
1850	0
1860	0
1870	0
1880	0
1890	0
1900	0
1910	0
1920	0
1930	0
1940	0
1950	0
1960	0
1970	0
1980	0
1990	0


==> dat/dilute1.dat <==
0.000000000000000000e+00 2.000000000000000000e+00
6.900000000000000355e+00 0.000000000000000000e+00
1.380000000000000071e+01 0.000000000000000000e+00
2.070000000000000284e+01 4.000000000000000000e+00
2.760000000000000142e+01 4.000000000000000000e+00
3.450000000000000000e+01 3.000000000000000000e+00
4.140000000000000568e+01 3.000000000000000000e+00
4.830000000000000426e+01 1.000000000000000000e+01
5.520000000000000284e+01 2.300000000000000000e+01
6.210000000000000142e+01 1.100000000000000000e+01
6.900000000000000000e+01 1.000000000000000000e+01
7.590000000000000568e+01 2.700000000000000000e+01
8.280000000000001137e+01 3.500000000000000000e+01
8.970000000000000284e+01 3.300000000000000000e+01
9.660000000000000853e+01 4.400000000000000000e+01
1.035000000000000000e+02 4.500000000000000000e+01
1.104000000000000057e+02 8.200000000000000000e+01
1.173000000000000114e+02 1.050000000000000000e+02
1.242000000000000028e+02 8.000000000000000000e+01
1.310999999999999943e+02 7.800000000000000000e+01
1.380000000000000000e+02 1.370000000000000000e+02
1.449000000000000057e+02 1.660000000000000000e+02
1.518000000000000114e+02 1.740000000000000000e+02
1.587000000000000171e+02 1.970000000000000000e+02
1.656000000000000227e+02 2.700000000000000000e+02
1.725000000000000000e+02 2.590000000000000000e+02
1.794000000000000057e+02 3.040000000000000000e+02
1.863000000000000114e+02 3.270000000000000000e+02
1.932000000000000171e+02 3.390000000000000000e+02
2.001000000000000227e+02 3.450000000000000000e+02
2.070000000000000000e+02 4.280000000000000000e+02
2.139000000000000057e+02 4.770000000000000000e+02
2.208000000000000114e+02 4.860000000000000000e+02
2.277000000000000171e+02 4.920000000000000000e+02
2.346000000000000227e+02 5.160000000000000000e+02
2.415000000000000000e+02 5.650000000000000000e+02
2.484000000000000057e+02 5.450000000000000000e+02
2.553000000000000114e+02 5.210000000000000000e+02
2.621999999999999886e+02 5.540000000000000000e+02
2.691000000000000227e+02 5.500000000000000000e+02
2.760000000000000000e+02 5.650000000000000000e+02
2.829000000000000341e+02 6.000000000000000000e+02
2.898000000000000114e+02 6.080000000000000000e+02
2.966999999999999886e+02 5.750000000000000000e+02
3.036000000000000227e+02 6.100000000000000000e+02
3.105000000000000000e+02 5.700000000000000000e+02
3.174000000000000341e+02 5.580000000000000000e+02
3.243000000000000114e+02 5.480000000000000000e+02
3.312000000000000455e+02 5.500000000000000000e+02
3.381000000000000227e+02 4.020000000000000000e+02
3.450000000000000000e+02 4.900000000000000000e+02
3.519000000000000341e+02 5.000000000000000000e+02
3.588000000000000114e+02 4.530000000000000000e+02
3.657000000000000455e+02 4.270000000000000000e+02
3.726000000000000227e+02 4.420000000000000000e+02
3.795000000000000000e+02 3.480000000000000000e+02
3.864000000000000341e+02 3.560000000000000000e+02
3.933000000000000114e+02 3.150000000000000000e+02
4.002000000000000455e+02 3.160000000000000000e+02
4.071000000000000227e+02 2.140000000000000000e+02
4.140000000000000000e+02 2.560000000000000000e+02
4.209000000000000341e+02 2.440000000000000000e+02
4.278000000000000114e+02 2.300000000000000000e+02
4.347000000000000455e+02 1.900000000000000000e+02
4.416000000000000227e+02 1.670000000000000000e+02
4.485000000000000000e+02 1.580000000000000000e+02
4.554000000000000341e+02 1.430000000000000000e+02
4.623000000000000114e+02 1.260000000000000000e+02
4.692000000000000455e+02 9.800000000000000000e+01
4.761000000000000227e+02 8.300000000000000000e+01
4.830000000000000000e+02 9.100000000000000000e+01
4.899000000000000341e+02 7.000000000000000000e+01
4.968000000000000114e+02 7.300000000000000000e+01
5.037000000000000455e+02 5.600000000000000000e+01
5.106000000000000227e+02 6.200000000000000000e+01
5.175000000000000000e+02 4.200000000000000000e+01
5.243999999999999773e+02 3.200000000000000000e+01
5.313000000000000682e+02 2.800000000000000000e+01
5.382000000000000455e+02 2.300000000000000000e+01
5.451000000000000227e+02 2.000000000000000000e+01
5.520000000000000000e+02 1.900000000000000000e+01
5.588999999999999773e+02 1.400000000000000000e+01
5.658000000000000682e+02 1.200000000000000000e+01
5.727000000000000455e+02 1.000000000000000000e+01
5.796000000000000227e+02 7.000000000000000000e+00
5.865000000000000000e+02 9.000000000000000000e+00
5.933999999999999773e+02 9.000000000000000000e+00
6.003000000000000682e+02 9.000000000000000000e+00
6.072000000000000455e+02 3.000000000000000000e+00
6.141000000000000227e+02 0.000000000000000000e+00
6.210000000000000000e+02 6.000000000000000000e+00
6.278999999999999773e+02 3.000000000000000000e+00
6.348000000000000682e+02 2.000000000000000000e+00
6.417000000000000455e+02 2.000000000000000000e+00
6.486000000000000227e+02 3.000000000000000000e+00
6.555000000000000000e+02 1.000000000000000000e+00
6.624000000000000909e+02 0.000000000000000000e+00
6.693000000000000682e+02 0.000000000000000000e+00
6.762000000000000455e+02 0.000000000000000000e+00
6.831000000000000227e+02 1.000000000000000000e+00


==> dat/dilute10.dat <==
0.000000000000000000e+00 3.095000000000000000e+03
2.208999999999999986e+01 7.870000000000000000e+02
4.417999999999999972e+01 8.060000000000000000e+02
6.626999999999999602e+01 6.660000000000000000e+02
8.835999999999999943e+01 7.120000000000000000e+02
1.104500000000000028e+02 7.630000000000000000e+02
1.325399999999999920e+02 7.480000000000000000e+02
1.546299999999999955e+02 7.060000000000000000e+02
1.767199999999999989e+02 7.300000000000000000e+02
1.988100000000000023e+02 6.950000000000000000e+02
2.209000000000000057e+02 6.540000000000000000e+02
2.429900000000000091e+02 6.350000000000000000e+02
2.650799999999999841e+02 5.770000000000000000e+02
2.871700000000000159e+02 5.580000000000000000e+02
3.092599999999999909e+02 5.630000000000000000e+02
3.313500000000000227e+02 5.250000000000000000e+02
3.534399999999999977e+02 4.910000000000000000e+02
3.755299999999999727e+02 4.220000000000000000e+02
3.976200000000000045e+02 4.250000000000000000e+02
4.197099999999999795e+02 3.750000000000000000e+02
4.418000000000000114e+02 3.580000000000000000e+02
4.638899999999999864e+02 3.330000000000000000e+02
4.859800000000000182e+02 3.320000000000000000e+02
5.080699999999999932e+02 3.380000000000000000e+02
5.301599999999999682e+02 2.950000000000000000e+02
5.522500000000000000e+02 2.870000000000000000e+02
5.743400000000000318e+02 2.680000000000000000e+02
5.964299999999999500e+02 2.320000000000000000e+02
6.185199999999999818e+02 2.100000000000000000e+02
6.406100000000000136e+02 2.100000000000000000e+02
6.627000000000000455e+02 1.750000000000000000e+02
6.847899999999999636e+02 1.800000000000000000e+02
7.068799999999999955e+02 1.600000000000000000e+02
7.289700000000000273e+02 1.350000000000000000e+02
7.510599999999999454e+02 1.360000000000000000e+02
7.731499999999999773e+02 1.380000000000000000e+02
7.952400000000000091e+02 1.100000000000000000e+02
8.173300000000000409e+02 9.300000000000000000e+01
8.394199999999999591e+02 7.900000000000000000e+01
8.615099999999999909e+02 9.000000000000000000e+01
8.836000000000000227e+02 7.800000000000000000e+01
9.056899999999999409e+02 7.600000000000000000e+01
9.277799999999999727e+02 7.200000000000000000e+01
9.498700000000000045e+02 5.500000000000000000e+01
9.719600000000000364e+02 7.300000000000000000e+01
9.940499999999999545e+02 5.500000000000000000e+01
1.016139999999999986e+03 4.700000000000000000e+01
1.038230000000000018e+03 3.000000000000000000e+01
1.060319999999999936e+03 4.500000000000000000e+01
1.082410000000000082e+03 4.800000000000000000e+01
1.104500000000000000e+03 3.200000000000000000e+01
1.126589999999999918e+03 2.300000000000000000e+01
1.148680000000000064e+03 2.500000000000000000e+01
1.170769999999999982e+03 2.100000000000000000e+01
1.192859999999999900e+03 1.800000000000000000e+01
1.214950000000000045e+03 2.300000000000000000e+01
1.237039999999999964e+03 2.100000000000000000e+01
1.259129999999999882e+03 1.700000000000000000e+01
1.281220000000000027e+03 2.000000000000000000e+01
1.303309999999999945e+03 1.100000000000000000e+01
1.325400000000000091e+03 1.000000000000000000e+01
1.347490000000000009e+03 1.200000000000000000e+01
1.369579999999999927e+03 1.100000000000000000e+01
1.391670000000000073e+03 1.000000000000000000e+01
1.413759999999999991e+03 7.000000000000000000e+00
1.435849999999999909e+03 9.000000000000000000e+00
1.457940000000000055e+03 6.000000000000000000e+00
1.480029999999999973e+03 5.000000000000000000e+00
1.502119999999999891e+03 4.000000000000000000e+00
1.524210000000000036e+03 4.000000000000000000e+00
1.546299999999999955e+03 6.000000000000000000e+00
1.568390000000000100e+03 3.000000000000000000e+00
1.590480000000000018e+03 4.000000000000000000e+00
1.612569999999999936e+03 6.000000000000000000e+00
1.634660000000000082e+03 1.000000000000000000e+00
1.656750000000000000e+03 1.000000000000000000e+00
1.678839999999999918e+03 2.000000000000000000e+00
1.700930000000000064e+03 1.000000000000000000e+00
1.723019999999999982e+03 0.000000000000000000e+00
1.745109999999999900e+03 0.000000000000000000e+00
1.767200000000000045e+03 1.000000000000000000e+00
1.789289999999999964e+03 2.000000000000000000e+00
1.811379999999999882e+03 1.000000000000000000e+00
1.833470000000000027e+03 2.000000000000000000e+00
1.855559999999999945e+03 0.000000000000000000e+00
1.877650000000000091e+03 0.000000000000000000e+00
1.899740000000000009e+03 3.000000000000000000e+00
1.921829999999999927e+03 0.000000000000000000e+00
1.943920000000000073e+03 1.000000000000000000e+00
1.966009999999999991e+03 1.000000000000000000e+00
1.988099999999999909e+03 0.000000000000000000e+00
2.010190000000000055e+03 0.000000000000000000e+00
2.032279999999999973e+03 0.000000000000000000e+00
2.054369999999999891e+03 1.000000000000000000e+00
2.076460000000000036e+03 1.000000000000000000e+00
2.098550000000000182e+03 0.000000000000000000e+00
2.120639999999999873e+03 0.000000000000000000e+00
2.142730000000000018e+03 1.000000000000000000e+00
2.164820000000000164e+03 0.000000000000000000e+00
2.186909999999999854e+03 2.000000000000000000e+00


==> dat/dilute4.dat <==
0.000000000000000000e+00 6.890000000000000000e+02
1.575000000000000000e+01 4.150000000000000000e+02
3.150000000000000000e+01 2.880000000000000000e+02
4.725000000000000000e+01 5.420000000000000000e+02
6.300000000000000000e+01 4.390000000000000000e+02
7.875000000000000000e+01 6.010000000000000000e+02
9.450000000000000000e+01 5.190000000000000000e+02
1.102500000000000000e+02 6.240000000000000000e+02
1.260000000000000000e+02 5.780000000000000000e+02
1.417500000000000000e+02 7.100000000000000000e+02
1.575000000000000000e+02 6.760000000000000000e+02
1.732500000000000000e+02 6.480000000000000000e+02
1.890000000000000000e+02 6.120000000000000000e+02
2.047500000000000000e+02 6.810000000000000000e+02
2.205000000000000000e+02 6.960000000000000000e+02
2.362500000000000000e+02 6.280000000000000000e+02
2.520000000000000000e+02 6.340000000000000000e+02
2.677500000000000000e+02 6.520000000000000000e+02
2.835000000000000000e+02 6.110000000000000000e+02
2.992500000000000000e+02 5.640000000000000000e+02
3.150000000000000000e+02 5.670000000000000000e+02
3.307500000000000000e+02 5.600000000000000000e+02
3.465000000000000000e+02 4.790000000000000000e+02
3.622500000000000000e+02 4.860000000000000000e+02
3.780000000000000000e+02 4.590000000000000000e+02
3.937500000000000000e+02 4.530000000000000000e+02
4.095000000000000000e+02 4.420000000000000000e+02
4.252500000000000000e+02 3.400000000000000000e+02
4.410000000000000000e+02 3.490000000000000000e+02
4.567500000000000000e+02 3.660000000000000000e+02
4.725000000000000000e+02 3.430000000000000000e+02
4.882500000000000000e+02 2.630000000000000000e+02
5.040000000000000000e+02 2.830000000000000000e+02
5.197500000000000000e+02 2.580000000000000000e+02
5.355000000000000000e+02 2.160000000000000000e+02
5.512500000000000000e+02 2.000000000000000000e+02
5.670000000000000000e+02 1.980000000000000000e+02
5.827500000000000000e+02 2.050000000000000000e+02
5.985000000000000000e+02 1.660000000000000000e+02
6.142500000000000000e+02 1.590000000000000000e+02
6.300000000000000000e+02 1.160000000000000000e+02
6.457500000000000000e+02 1.430000000000000000e+02
6.615000000000000000e+02 1.080000000000000000e+02
6.772500000000000000e+02 1.150000000000000000e+02
6.930000000000000000e+02 9.600000000000000000e+01
7.087500000000000000e+02 9.000000000000000000e+01
7.245000000000000000e+02 7.700000000000000000e+01
7.402500000000000000e+02 6.400000000000000000e+01
7.560000000000000000e+02 6.200000000000000000e+01
7.717500000000000000e+02 5.500000000000000000e+01
7.875000000000000000e+02 6.100000000000000000e+01
8.032500000000000000e+02 4.200000000000000000e+01
8.190000000000000000e+02 4.100000000000000000e+01
8.347500000000000000e+02 3.000000000000000000e+01
8.505000000000000000e+02 4.300000000000000000e+01
8.662500000000000000e+02 3.500000000000000000e+01
8.820000000000000000e+02 2.500000000000000000e+01
8.977500000000000000e+02 2.700000000000000000e+01
9.135000000000000000e+02 2.300000000000000000e+01
9.292500000000000000e+02 2.100000000000000000e+01
9.450000000000000000e+02 1.000000000000000000e+01
9.607500000000000000e+02 2.600000000000000000e+01
9.765000000000000000e+02 1.100000000000000000e+01
9.922500000000000000e+02 9.000000000000000000e+00
1.008000000000000000e+03 1.400000000000000000e+01
1.023750000000000000e+03 6.000000000000000000e+00
1.039500000000000000e+03 6.000000000000000000e+00
1.055250000000000000e+03 5.000000000000000000e+00
1.071000000000000000e+03 8.000000000000000000e+00
1.086750000000000000e+03 3.000000000000000000e+00
1.102500000000000000e+03 3.000000000000000000e+00
1.118250000000000000e+03 3.000000000000000000e+00
1.134000000000000000e+03 2.000000000000000000e+00
1.149750000000000000e+03 5.000000000000000000e+00
1.165500000000000000e+03 3.000000000000000000e+00
1.181250000000000000e+03 2.000000000000000000e+00
1.197000000000000000e+03 0.000000000000000000e+00
1.212750000000000000e+03 2.000000000000000000e+00
1.228500000000000000e+03 4.000000000000000000e+00
1.244250000000000000e+03 0.000000000000000000e+00
1.260000000000000000e+03 1.000000000000000000e+00
1.275750000000000000e+03 0.000000000000000000e+00
1.291500000000000000e+03 1.000000000000000000e+00
1.307250000000000000e+03 0.000000000000000000e+00
1.323000000000000000e+03 0.000000000000000000e+00
1.338750000000000000e+03 0.000000000000000000e+00
1.354500000000000000e+03 0.000000000000000000e+00
1.370250000000000000e+03 1.000000000000000000e+00
1.386000000000000000e+03 0.000000000000000000e+00
1.401750000000000000e+03 0.000000000000000000e+00
1.417500000000000000e+03 0.000000000000000000e+00
1.433250000000000000e+03 0.000000000000000000e+00
1.449000000000000000e+03 0.000000000000000000e+00
1.464750000000000000e+03 1.000000000000000000e+00
1.480500000000000000e+03 0.000000000000000000e+00
1.496250000000000000e+03 0.000000000000000000e+00
1.512000000000000000e+03 0.000000000000000000e+00
1.527750000000000000e+03 0.000000000000000000e+00
1.543500000000000000e+03 0.000000000000000000e+00
1.559250000000000000e+03 1.000000000000000000e+00


==> dat/dshuffle0.dat <==
2.300000000000000000e+01 1.000000000000000000e+00
3.268999999999999773e+01 1.000000000000000000e+00
4.237999999999999545e+01 1.000000000000000000e+00
5.207000000000000028e+01 3.000000000000000000e+00
6.175999999999999801e+01 6.000000000000000000e+00
7.144999999999998863e+01 2.000000000000000000e+01
8.114000000000000057e+01 3.600000000000000000e+01
9.082999999999999829e+01 6.600000000000000000e+01
1.005199999999999960e+02 9.600000000000000000e+01
1.102099999999999937e+02 1.340000000000000000e+02
1.198999999999999915e+02 1.850000000000000000e+02
1.295899999999999750e+02 2.580000000000000000e+02
1.392800000000000011e+02 2.570000000000000000e+02
1.489699999999999989e+02 3.380000000000000000e+02
1.586599999999999966e+02 4.110000000000000000e+02
1.683499999999999943e+02 4.880000000000000000e+02
1.780399999999999920e+02 4.420000000000000000e+02
1.877299999999999898e+02 6.050000000000000000e+02
1.974199999999999875e+02 6.230000000000000000e+02
2.071099999999999852e+02 5.980000000000000000e+02
2.167999999999999829e+02 7.110000000000000000e+02
2.264899999999999807e+02 7.630000000000000000e+02
2.361799999999999784e+02 6.780000000000000000e+02
2.458699999999999761e+02 7.510000000000000000e+02
2.555600000000000023e+02 8.270000000000000000e+02
2.652500000000000000e+02 7.030000000000000000e+02
2.749399999999999977e+02 7.530000000000000000e+02
2.846299999999999955e+02 7.470000000000000000e+02
2.943199999999999932e+02 7.420000000000000000e+02
3.040099999999999909e+02 6.330000000000000000e+02
3.136999999999999886e+02 6.840000000000000000e+02
3.233899999999999864e+02 6.750000000000000000e+02
3.330799999999999841e+02 5.330000000000000000e+02
3.427699999999999818e+02 5.750000000000000000e+02
3.524599999999999795e+02 5.530000000000000000e+02
3.621499999999999773e+02 4.740000000000000000e+02
3.718399999999999750e+02 4.620000000000000000e+02
3.815299999999999727e+02 4.700000000000000000e+02
3.912199999999999704e+02 3.900000000000000000e+02
4.009099999999999682e+02 3.660000000000000000e+02
4.105999999999999659e+02 3.010000000000000000e+02
4.202899999999999636e+02 3.070000000000000000e+02
4.299799999999999613e+02 2.830000000000000000e+02
4.396699999999999591e+02 2.150000000000000000e+02
4.493599999999999568e+02 2.180000000000000000e+02
4.590499999999999545e+02 1.930000000000000000e+02
4.687399999999999523e+02 1.960000000000000000e+02
4.784299999999999500e+02 1.510000000000000000e+02
4.881200000000000045e+02 1.360000000000000000e+02
4.978100000000000023e+02 1.130000000000000000e+02
5.075000000000000000e+02 1.100000000000000000e+02
5.171900000000000546e+02 8.600000000000000000e+01
5.268799999999999955e+02 9.000000000000000000e+01
5.365699999999999363e+02 8.500000000000000000e+01
5.462599999999999909e+02 5.800000000000000000e+01
5.559499999999999318e+02 4.500000000000000000e+01
5.656399999999999864e+02 4.200000000000000000e+01
5.753299999999999272e+02 5.100000000000000000e+01
5.850199999999999818e+02 3.500000000000000000e+01
5.947099999999999227e+02 2.600000000000000000e+01
6.043999999999999773e+02 2.600000000000000000e+01
6.140899999999999181e+02 1.500000000000000000e+01
6.237799999999999727e+02 2.800000000000000000e+01
6.334699999999999136e+02 1.800000000000000000e+01
6.431599999999999682e+02 1.600000000000000000e+01
6.528500000000000227e+02 1.100000000000000000e+01
6.625399999999999636e+02 1.000000000000000000e+01
6.722300000000000182e+02 1.000000000000000000e+01
6.819199999999999591e+02 1.300000000000000000e+01
6.916100000000000136e+02 7.000000000000000000e+00
7.012999999999999545e+02 5.000000000000000000e+00
7.109900000000000091e+02 8.000000000000000000e+00
7.206799999999999500e+02 5.000000000000000000e+00
7.303700000000000045e+02 5.000000000000000000e+00
7.400599999999999454e+02 1.000000000000000000e+00
7.497500000000000000e+02 4.000000000000000000e+00
7.594399999999999409e+02 0.000000000000000000e+00
7.691299999999999955e+02 4.000000000000000000e+00
7.788199999999999363e+02 5.000000000000000000e+00
7.885099999999999909e+02 0.000000000000000000e+00
7.981999999999999318e+02 1.000000000000000000e+00
8.078899999999999864e+02 3.000000000000000000e+00
8.175799999999999272e+02 1.000000000000000000e+00
8.272699999999999818e+02 0.000000000000000000e+00
8.369599999999999227e+02 1.000000000000000000e+00
8.466499999999999773e+02 0.000000000000000000e+00
8.563399999999999181e+02 0.000000000000000000e+00
8.660299999999999727e+02 0.000000000000000000e+00
8.757199999999999136e+02 1.000000000000000000e+00
8.854099999999999682e+02 1.000000000000000000e+00
8.950999999999999091e+02 0.000000000000000000e+00
9.047899999999999636e+02 0.000000000000000000e+00
9.144799999999999045e+02 0.000000000000000000e+00
9.241699999999999591e+02 0.000000000000000000e+00
9.338599999999999000e+02 0.000000000000000000e+00
9.435499999999999545e+02 0.000000000000000000e+00
9.532400000000000091e+02 0.000000000000000000e+00
9.629299999999999500e+02 0.000000000000000000e+00
9.726200000000000045e+02 0.000000000000000000e+00
9.823099999999999454e+02 1.000000000000000000e+00


==> dat/dshuffle22.dat <==
0.000000000000000000e+00 4.450000000000000000e+02
2.939999999999999858e+01 1.361000000000000000e+03
5.879999999999999716e+01 1.862000000000000000e+03
8.819999999999998863e+01 1.814000000000000000e+03
1.175999999999999943e+02 1.669000000000000000e+03
1.470000000000000000e+02 1.527000000000000000e+03
1.763999999999999773e+02 1.373000000000000000e+03
2.057999999999999829e+02 1.215000000000000000e+03
2.351999999999999886e+02 1.002000000000000000e+03
2.645999999999999659e+02 9.010000000000000000e+02
2.940000000000000000e+02 7.920000000000000000e+02
3.233999999999999773e+02 6.300000000000000000e+02
3.527999999999999545e+02 5.410000000000000000e+02
3.821999999999999886e+02 4.660000000000000000e+02
4.115999999999999659e+02 4.440000000000000000e+02
4.410000000000000000e+02 3.780000000000000000e+02
4.703999999999999773e+02 3.580000000000000000e+02
4.997999999999999545e+02 3.100000000000000000e+02
5.291999999999999318e+02 2.610000000000000000e+02
5.586000000000000227e+02 2.300000000000000000e+02
5.880000000000000000e+02 2.310000000000000000e+02
6.173999999999999773e+02 2.150000000000000000e+02
6.467999999999999545e+02 1.740000000000000000e+02
6.761999999999999318e+02 1.480000000000000000e+02
7.055999999999999091e+02 1.430000000000000000e+02
7.350000000000000000e+02 1.350000000000000000e+02
7.643999999999999773e+02 1.140000000000000000e+02
7.937999999999999545e+02 1.020000000000000000e+02
8.231999999999999318e+02 1.210000000000000000e+02
8.525999999999999091e+02 9.600000000000000000e+01
8.820000000000000000e+02 5.700000000000000000e+01
9.113999999999999773e+02 7.000000000000000000e+01
9.407999999999999545e+02 6.200000000000000000e+01
9.701999999999999318e+02 5.200000000000000000e+01
9.995999999999999091e+02 5.000000000000000000e+01
1.029000000000000000e+03 4.900000000000000000e+01
1.058399999999999864e+03 4.100000000000000000e+01
1.087799999999999955e+03 3.900000000000000000e+01
1.117200000000000045e+03 4.300000000000000000e+01
1.146599999999999909e+03 2.900000000000000000e+01
1.176000000000000000e+03 3.200000000000000000e+01
1.205399999999999864e+03 2.700000000000000000e+01
1.234799999999999955e+03 2.700000000000000000e+01
1.264200000000000045e+03 1.500000000000000000e+01
1.293599999999999909e+03 3.000000000000000000e+01
1.323000000000000000e+03 2.200000000000000000e+01
1.352399999999999864e+03 2.000000000000000000e+01
1.381799999999999955e+03 1.700000000000000000e+01
1.411199999999999818e+03 2.100000000000000000e+01
1.440599999999999909e+03 1.900000000000000000e+01
1.470000000000000000e+03 1.300000000000000000e+01
1.499399999999999864e+03 2.000000000000000000e+00
1.528799999999999955e+03 1.000000000000000000e+01
1.558199999999999818e+03 7.000000000000000000e+00
1.587599999999999909e+03 6.000000000000000000e+00
1.617000000000000000e+03 1.200000000000000000e+01
1.646399999999999864e+03 1.100000000000000000e+01
1.675799999999999955e+03 1.100000000000000000e+01
1.705199999999999818e+03 1.000000000000000000e+01
1.734599999999999909e+03 6.000000000000000000e+00
1.764000000000000000e+03 1.200000000000000000e+01
1.793399999999999864e+03 1.000000000000000000e+01
1.822799999999999955e+03 5.000000000000000000e+00
1.852199999999999818e+03 5.000000000000000000e+00
1.881599999999999909e+03 3.000000000000000000e+00
1.911000000000000000e+03 6.000000000000000000e+00
1.940399999999999864e+03 6.000000000000000000e+00
1.969799999999999955e+03 5.000000000000000000e+00
1.999199999999999818e+03 2.000000000000000000e+00
2.028599999999999909e+03 5.000000000000000000e+00
2.058000000000000000e+03 6.000000000000000000e+00
2.087400000000000091e+03 3.000000000000000000e+00
2.116799999999999727e+03 2.000000000000000000e+00
2.146199999999999818e+03 4.000000000000000000e+00
2.175599999999999909e+03 1.000000000000000000e+00
2.205000000000000000e+03 4.000000000000000000e+00
2.234400000000000091e+03 0.000000000000000000e+00
2.263799999999999727e+03 2.000000000000000000e+00
2.293199999999999818e+03 2.000000000000000000e+00
2.322599999999999909e+03 4.000000000000000000e+00
2.352000000000000000e+03 1.000000000000000000e+00
2.381400000000000091e+03 3.000000000000000000e+00
2.410799999999999727e+03 2.000000000000000000e+00
2.440199999999999818e+03 4.000000000000000000e+00
2.469599999999999909e+03 0.000000000000000000e+00
2.499000000000000000e+03 4.000000000000000000e+00
2.528400000000000091e+03 0.000000000000000000e+00
2.557799999999999727e+03 2.000000000000000000e+00
2.587199999999999818e+03 1.000000000000000000e+00
2.616599999999999909e+03 0.000000000000000000e+00
2.646000000000000000e+03 3.000000000000000000e+00
2.675400000000000091e+03 0.000000000000000000e+00
2.704799999999999727e+03 0.000000000000000000e+00
2.734199999999999818e+03 1.000000000000000000e+00
2.763599999999999909e+03 2.000000000000000000e+00
2.793000000000000000e+03 1.000000000000000000e+00
2.822399999999999636e+03 3.000000000000000000e+00
2.851799999999999727e+03 1.000000000000000000e+00
2.881199999999999818e+03 2.000000000000000000e+00
2.910599999999999909e+03 2.000000000000000000e+00


==> dat/dshuffle60.dat <==
0.000000000000000000e+00 1.142000000000000000e+04
2.994999999999999929e+01 2.175000000000000000e+03
5.989999999999999858e+01 1.227000000000000000e+03
8.984999999999999432e+01 7.020000000000000000e+02
1.197999999999999972e+02 5.390000000000000000e+02
1.497500000000000000e+02 4.160000000000000000e+02
1.796999999999999886e+02 3.380000000000000000e+02
2.096500000000000057e+02 2.660000000000000000e+02
2.395999999999999943e+02 2.040000000000000000e+02
2.695500000000000114e+02 2.040000000000000000e+02
2.995000000000000000e+02 1.860000000000000000e+02
3.294499999999999886e+02 1.510000000000000000e+02
3.593999999999999773e+02 1.210000000000000000e+02
3.893499999999999659e+02 1.160000000000000000e+02
4.193000000000000114e+02 9.600000000000000000e+01
4.492500000000000000e+02 8.500000000000000000e+01
4.791999999999999886e+02 8.100000000000000000e+01
5.091499999999999773e+02 6.200000000000000000e+01
5.391000000000000227e+02 4.900000000000000000e+01
5.690499999999999545e+02 5.900000000000000000e+01
5.990000000000000000e+02 5.500000000000000000e+01
6.289499999999999318e+02 4.800000000000000000e+01
6.588999999999999773e+02 4.400000000000000000e+01
6.888500000000000227e+02 5.700000000000000000e+01
7.187999999999999545e+02 3.800000000000000000e+01
7.487500000000000000e+02 3.200000000000000000e+01
7.786999999999999318e+02 3.600000000000000000e+01
8.086499999999999773e+02 4.200000000000000000e+01
8.386000000000000227e+02 4.300000000000000000e+01
8.685499999999999545e+02 2.800000000000000000e+01
8.985000000000000000e+02 3.200000000000000000e+01
9.284499999999999318e+02 3.000000000000000000e+01
9.583999999999999773e+02 3.000000000000000000e+01
9.883500000000000227e+02 2.700000000000000000e+01
1.018299999999999955e+03 2.700000000000000000e+01
1.048250000000000000e+03 2.700000000000000000e+01
1.078200000000000045e+03 1.800000000000000000e+01
1.108149999999999864e+03 2.200000000000000000e+01
1.138099999999999909e+03 2.100000000000000000e+01
1.168049999999999955e+03 1.800000000000000000e+01
1.198000000000000000e+03 1.600000000000000000e+01
1.227950000000000045e+03 2.400000000000000000e+01
1.257899999999999864e+03 1.500000000000000000e+01
1.287849999999999909e+03 1.700000000000000000e+01
1.317799999999999955e+03 1.700000000000000000e+01
1.347750000000000000e+03 1.300000000000000000e+01
1.377700000000000045e+03 1.200000000000000000e+01
1.407649999999999864e+03 2.100000000000000000e+01
1.437599999999999909e+03 1.300000000000000000e+01
1.467549999999999955e+03 1.600000000000000000e+01
1.497500000000000000e+03 9.000000000000000000e+00
1.527450000000000045e+03 1.500000000000000000e+01
1.557399999999999864e+03 1.900000000000000000e+01
1.587349999999999909e+03 1.000000000000000000e+01
1.617299999999999955e+03 1.400000000000000000e+01
1.647250000000000000e+03 7.000000000000000000e+00
1.677200000000000045e+03 1.100000000000000000e+01
1.707149999999999864e+03 8.000000000000000000e+00
1.737099999999999909e+03 1.100000000000000000e+01
1.767049999999999955e+03 8.000000000000000000e+00
1.797000000000000000e+03 1.200000000000000000e+01
1.826950000000000045e+03 7.000000000000000000e+00
1.856899999999999864e+03 5.000000000000000000e+00
1.886849999999999909e+03 1.300000000000000000e+01
1.916799999999999955e+03 7.000000000000000000e+00
1.946750000000000000e+03 7.000000000000000000e+00
1.976700000000000045e+03 4.000000000000000000e+00
2.006649999999999864e+03 5.000000000000000000e+00
2.036599999999999909e+03 8.000000000000000000e+00
2.066549999999999727e+03 5.000000000000000000e+00
2.096500000000000000e+03 4.000000000000000000e+00
2.126449999999999818e+03 6.000000000000000000e+00
2.156400000000000091e+03 1.000000000000000000e+01
2.186349999999999909e+03 5.000000000000000000e+00
2.216299999999999727e+03 1.000000000000000000e+01
2.246250000000000000e+03 4.000000000000000000e+00
2.276199999999999818e+03 8.000000000000000000e+00
2.306150000000000091e+03 5.000000000000000000e+00
2.336099999999999909e+03 1.000000000000000000e+00
2.366049999999999727e+03 5.000000000000000000e+00
2.396000000000000000e+03 3.000000000000000000e+00
2.425949999999999818e+03 8.000000000000000000e+00
2.455900000000000091e+03 4.000000000000000000e+00
2.485849999999999909e+03 3.000000000000000000e+00
2.515799999999999727e+03 4.000000000000000000e+00
2.545750000000000000e+03 3.000000000000000000e+00
2.575699999999999818e+03 6.000000000000000000e+00
2.605650000000000091e+03 5.000000000000000000e+00
2.635599999999999909e+03 5.000000000000000000e+00
2.665549999999999727e+03 4.000000000000000000e+00
2.695500000000000000e+03 3.000000000000000000e+00
2.725449999999999818e+03 7.000000000000000000e+00
2.755400000000000091e+03 3.000000000000000000e+00
2.785349999999999909e+03 4.000000000000000000e+00
2.815299999999999727e+03 5.000000000000000000e+00
2.845250000000000000e+03 3.000000000000000000e+00
2.875199999999999818e+03 3.000000000000000000e+00
2.905150000000000091e+03 4.000000000000000000e+00
2.935099999999999909e+03 5.000000000000000000e+00
2.965049999999999727e+03 4.000000000000000000e+00


==> dat/erlich1hist.dat <==
0	0
3	1
6	2
9	1
12	4
15	3
18	5
21	13
24	20
27	20
30	33
33	54
36	70
39	111
42	150
45	146
48	214
51	253
54	287
57	360
60	408
63	506
66	527
69	603
72	699
75	692
78	777
81	875
84	1002
87	998
90	1096
93	1124
96	1179
99	1208
102	1331
105	1320
108	1338
111	1478
114	1474
117	1503
120	1453
123	1539
126	1566
129	1536
132	1565
135	1596
138	1597
141	1578
144	1544
147	1543
150	1561
153	1516
156	1451
159	1453
162	1419
165	1367
168	1281
171	1238
174	1255
177	1181
180	1144
183	1110
186	1067
189	1025
192	975
195	973
198	927
201	828
204	822
207	786
210	763
213	663
216	639
219	589
222	612
225	533
228	563
231	486
234	434
237	411
240	391
243	358
246	369
249	343
252	313
255	313
258	286
261	246
264	254
267	209
270	172
273	176
276	175
279	145
282	151
285	128
288	127
291	130
294	101
297	118
300	95
303	81
306	60
309	65
312	54
315	58
318	48
321	46
324	54
327	40
330	42
333	44
336	34
339	21
342	15
345	26
348	18
351	25
354	22
357	15
360	7
363	19
366	14
369	10
372	9
375	8
378	7
381	11
384	5
387	8
390	7
393	3
396	6
399	3
402	2
405	5
408	6
411	5
414	2
417	0
420	3
423	1
426	0
429	1
432	2
435	4
438	1
441	2
444	1
447	1
450	0
453	0
456	0
459	1
462	0
465	1
468	0
471	1
474	0
477	1
480	0
483	0
486	0
489	0
492	0
495	0
498	0
501	0
504	0
507	0
510	0
513	0
516	0
519	0
522	0
525	0
528	0
531	0
534	0
537	0
540	0
543	0
546	0
549	0
552	0
555	0
558	0
561	0
564	0
567	0
570	0
573	0
576	0
579	0
582	0
585	0
588	0
591	0
594	0
597	0


==> dat/erlich2hist.dat <==
0	2
5	1
10	0
15	0
20	0
25	1
30	2
35	5
40	5
45	11
50	10
55	18
60	23
65	41
70	35
75	45
80	77
85	109
90	132
95	141
100	195
105	251
110	275
115	306
120	356
125	392
130	460
135	493
140	548
145	627
150	646
155	675
160	721
165	773
170	820
175	892
180	958
185	959
190	993
195	1035
200	1192
205	1172
210	1148
215	1246
220	1226
225	1238
230	1210
235	1333
240	1321
245	1345
250	1382
255	1290
260	1280
265	1367
270	1342
275	1394
280	1358
285	1288
290	1310
295	1317
300	1246
305	1225
310	1255
315	1252
320	1208
325	1165
330	1127
335	1087
340	1032
345	1059
350	994
355	957
360	958
365	886
370	881
375	824
380	800
385	873
390	764
395	743
400	726
405	711
410	608
415	634
420	564
425	515
430	485
435	521
440	518
445	445
450	437
455	385
460	381
465	361
470	362
475	313
480	303
485	298
490	257
495	275
500	266
505	242
510	215
515	214
520	199
525	177
530	178
535	176
540	123
545	138
550	144
555	110
560	121
565	100
570	105
575	100
580	90
585	69
590	68
595	66
600	67
605	54
610	50
615	54
620	43
625	38
630	49
635	43
640	41
645	39
650	27
655	24
660	31
665	23
670	23
675	18
680	23
685	15
690	13
695	12
700	19
705	12
710	11
715	9
720	9
725	9
730	10
735	16
740	6
745	6
750	3
755	6
760	2
765	7
770	3
775	6
780	2
785	3
790	0
795	0
800	4
805	5
810	6
815	4
820	3
825	2
830	3
835	2
840	2
845	2
850	1
855	0
860	0
865	2
870	1
875	2
880	0
885	0
890	0
895	0
900	0
905	0
910	1
915	1
920	0
925	0
930	0
935	0
940	0
945	1
950	1
955	0
960	1
965	0
970	0
975	0
980	0
985	0
990	1
995	0


==> dat/erlich3hist.dat <==
0	1
5	3
10	3
15	8
20	7
25	14
30	19
35	27
40	62
45	67
50	90
55	125
60	143
65	172
70	210
75	221
80	291
85	329
90	398
95	406
100	474
105	489
110	584
115	636
120	707
125	737
130	797
135	845
140	889
145	936
150	939
155	995
160	1078
165	1098
170	1203
175	1179
180	1261
185	1219
190	1240
195	1312
200	1301
205	1315
210	1372
215	1368
220	1377
225	1323
230	1283
235	1340
240	1382
245	1339
250	1330
255	1324
260	1210
265	1261
270	1299
275	1133
280	1183
285	1207
290	1119
295	1170
300	1091
305	1061
310	1017
315	1052
320	1014
325	968
330	979
335	902
340	878
345	832
350	786
355	817
360	740
365	668
370	700
375	640
380	576
385	592
390	563
395	528
400	513
405	454
410	452
415	425
420	422
425	373
430	374
435	386
440	341
445	327
450	289
455	264
460	264
465	236
470	244
475	226
480	227
485	192
490	163
495	162
500	168
505	144
510	162
515	149
520	126
525	105
530	107
535	88
540	87
545	82
550	94
555	77
560	84
565	72
570	70
575	63
580	51
585	47
590	47
595	36
600	35
605	49
610	38
615	39
620	22
625	30
630	21
635	27
640	28
645	21
650	20
655	15
660	19
665	13
670	14
675	11
680	7
685	11
690	13
695	6
700	9
705	9
710	11
715	1
720	8
725	5
730	2
735	11
740	5
745	6
750	2
755	2
760	4
765	3
770	1
775	6
780	4
785	4
790	3
795	0
800	2
805	1
810	0
815	0
820	3
825	0
830	0
835	2
840	1
845	0
850	0
855	1
860	1
865	0
870	0
875	0
880	0
885	0
890	1
895	1
900	1
905	1
910	0
915	0
920	0
925	0
930	0
935	0
940	0
945	0
950	0
955	0
960	0
965	0
970	1
975	0
980	0
985	0
990	0
995	0


==> dat/erlich4hist.dat <==
0	2073
11	975
22	1031
33	1142
44	1383
55	1475
66	1668
77	1768
88	1912
99	1968
110	2082
121	2064
132	2037
143	1919
154	1900
165	1858
176	1909
187	1690
198	1725
209	1769
220	1697
231	1671
242	1572
253	1534
264	1374
275	1429
286	1427
297	1312
308	1272
319	1219
330	1123
341	1061
352	1005
363	956
374	941
385	867
396	885
407	815
418	771
429	747
440	658
451	615
462	591
473	554
484	557
495	505
506	473
517	445
528	406
539	414
550	375
561	342
572	302
583	318
594	307
605	268
616	236
627	259
638	232
649	215
660	170
671	152
682	182
693	153
704	150
715	111
726	130
737	120
748	128
759	108
770	99
781	87
792	85
803	91
814	78
825	69
836	72
847	58
858	69
869	59
880	49
891	46
902	30
913	22
924	37
935	31
946	30
957	26
968	27
979	35
990	21
1001	23
1012	22
1023	27
1034	13
1045	18
1056	9
1067	17
1078	6
1089	14
1100	11
1111	11
1122	7
1133	12
1144	13
1155	3
1166	2
1177	2
1188	6
1199	3
1210	6
1221	8
1232	6
1243	5
1254	9
1265	5
1276	3
1287	6
1298	4
1309	1
1320	2
1331	2
1342	0
1353	1
1364	1
1375	1
1386	0
1397	3
1408	1
1419	2
1430	1
1441	1
1452	0
1463	1
1474	1
1485	1
1496	3
1507	1
1518	1
1529	0
1540	0
1551	0
1562	0
1573	1
1584	0
1595	0
1606	0
1617	0
1628	0
1639	0
1650	1
1661	0
1672	1
1683	0
1694	0
1705	0
1716	0
1727	1
1738	0
1749	0
1760	0
1771	1
1782	0
1793	0
1804	0
1815	0
1826	0
1837	1
1848	1
1859	0
1870	0
1881	0
1892	0
1903	0
1914	0
1925	0
1936	0
1947	0
1958	0
1969	0
1980	0
1991	0
2002	0
2013	0
2024	0
2035	0
2046	0
2057	0
2068	0
2079	0
2090	0
2101	0
2112	0
2123	0
2134	0
2145	0
2156	1
2167	0
2178	0
2189	0


==> dat/erlich5hist.dat <==
0	4003
12	569
25	289
37	287
50	216
62	221
75	201
87	164
100	155
112	160
125	148
137	159
150	122
162	158
175	139
187	167
200	158
212	152
225	153
237	148
250	152
262	155
275	154
287	168
300	164
312	174
325	153
337	178
350	176
362	201
375	196
387	197
400	186
412	199
425	181
437	220
450	214
462	227
475	188
487	226
500	212
512	214
525	213
537	202
550	193
562	207
575	217
587	180
600	176
612	204
625	173
637	216
650	190
662	215
675	195
687	206
700	185
712	218
725	195
737	205
750	212
762	200
775	205
787	204
800	225
812	198
825	195
837	212
850	216
862	202
875	212
887	206
900	190
912	199
925	203
937	186
950	178
962	188
975	163
987	206
1000	160
1012	161
1025	189
1037	151
1050	145
1062	166
1075	132
1087	151
1100	130
1112	140
1125	122
1137	136
1150	115
1162	111
1175	103
1187	124
1200	101
1212	120
1225	94
1237	112
1250	98
1263	91
1275	89
1288	83
1300	75
1313	86
1325	85
1338	77
1350	68
1363	55
1375	66
1388	58
1400	55
1413	64
1425	59
1438	54
1450	54
1463	42
1475	41
1488	38
1500	50
1513	37
1525	37
1538	31
1550	35
1563	33
1575	33
1588	37
1600	31
1613	26
1625	36
1638	25
1650	30
1663	32
1675	32
1688	23
1700	23
1713	25
1725	22
1738	22
1750	17
1763	20
1775	29
1788	23
1800	18
1813	28
1825	24
1838	21
1850	19
1863	20
1875	13
1888	18
1900	23
1913	15
1925	20
1938	12
1950	17
1963	14
1975	13
1988	13
2000	12
2013	18
2025	14
2038	12
2050	21
2063	14
2075	13
2088	6
2100	11
2113	9
2125	10
2138	12
2150	17
2163	6
2175	8
2188	5
2200	7
2213	12
2225	9
2238	12
2250	10
2263	8
2275	6
2288	8
2300	12
2313	12
2325	6
2338	13
2350	8
2363	3
2375	9
2388	8
2400	10
2413	3
2425	5
2438	5
2450	10
2463	6
2475	6
2488	10


==> dat/erlich6hist.dat <==
0	5825
12	49
25	38
37	24
50	15
62	18
75	9
87	15
100	13
112	12
125	7
137	10
150	5
162	3
175	4
187	3
200	8
212	9
225	6
237	3
250	6
262	5
275	4
287	4
300	2
312	5
325	3
337	5
350	10
362	5
375	0
387	9
400	6
412	7
425	4
437	2
450	3
462	2
475	4
487	2
500	4
512	4
525	3
537	4
550	3
562	0
575	3
587	1
600	2
612	2
625	2
637	3
650	0
662	1
675	2
687	1
700	7
712	4
725	1
737	3
750	0
762	3
775	2
787	3
800	2
812	4
825	7
837	0
850	2
862	1
875	4
887	4
900	0
912	3
925	4
937	3
950	3
962	4
975	3
987	2
1000	0
1012	0
1025	3
1037	4
1050	0
1062	1
1075	3
1087	3
1100	1
1112	2
1125	1
1137	3
1150	1
1162	2
1175	2
1187	0
1200	1
1212	0
1225	3
1237	2
1250	1
1263	0
1275	3
1288	0
1300	1
1313	3
1325	0
1338	2
1350	2
1363	3
1375	2
1388	3
1400	3
1413	2
1425	1
1438	3
1450	1
1463	2
1475	7
1488	0
1500	1
1513	2
1525	3
1538	1
1550	3
1563	0
1575	1
1588	2
1600	2
1613	1
1625	0
1638	1
1650	3
1663	3
1675	5
1688	2
1700	2
1713	4
1725	0
1738	1
1750	2
1763	0
1775	1
1788	1
1800	1
1813	2
1825	2
1838	0
1850	4
1863	2
1875	1
1888	1
1900	3
1913	0
1925	3
1938	3
1950	2
1963	2
1975	1
1988	1
2000	1
2013	1
2025	2
2038	2
2050	1
2063	1
2075	3
2088	3
2100	2
2113	0
2125	5
2138	1
2150	2
2163	2
2175	5
2188	2
2200	2
2213	3
2225	1
2238	3
2250	0
2263	0
2275	2
2288	1
2300	3
2313	2
2325	2
2338	1
2350	0
2363	1
2375	1
2388	2
2400	1
2413	1
2425	2
2438	1
2450	0
2463	1
2475	5
2488	2


==> dat/erlich7hist.dat <==
0	4530
12	7
25	8
37	4
50	0
62	3
75	3
87	1
100	3
112	0
125	1
137	0
150	0
162	0
175	2
187	0
200	0
212	0
225	1
237	1
250	0
262	0
275	1
287	0
300	1
312	0
325	0
337	1
350	1
362	0
375	0
387	0
400	1
412	0
425	0
437	0
450	0
462	1
475	1
487	1
500	0
512	0
525	0
537	0
550	1
562	0
575	0
587	0
600	0
612	0
625	0
637	0
650	0
662	0
675	0
687	0
700	0
712	0
725	0
737	0
750	0
762	1
775	0
787	0
800	0
812	0
825	1
837	0
850	0
862	0
875	0
887	0
900	0
912	0
925	1
937	2
950	0
962	0
975	0
987	0
1000	0
1012	1
1025	0
1037	0
1050	1
1062	0
1075	1
1087	0
1100	0
1112	1
1125	0
1137	0
1150	0
1162	1
1175	0
1187	0
1200	0
1212	0
1225	0
1237	0
1250	0
1263	0
1275	1
1288	0
1300	0
1313	0
1325	0
1338	0
1350	1
1363	0
1375	0
1388	0
1400	0
1413	0
1425	1
1438	0
1450	0
1463	0
1475	0
1488	2
1500	0
1513	0
1525	1
1538	0
1550	0
1563	1
1575	2
1588	0
1600	0
1613	0
1625	0
1638	0
1650	0
1663	0
1675	0
1688	0
1700	0
1713	0
1725	1
1738	0
1750	1
1763	0
1775	0
1788	0
1800	1
1813	0
1825	0
1838	0
1850	0
1863	0
1875	0
1888	0
1900	0
1913	0
1925	0
1938	0
1950	0
1963	0
1975	0
1988	0
2000	1
2013	0
2025	0
2038	0
2050	0
2063	0
2075	0
2088	0
2100	0
2113	0
2125	0
2138	0
2150	0
2163	0
2175	0
2188	0
2200	0
2213	0
2225	1
2238	1
2250	0
2263	0
2275	1
2288	0
2300	0
2313	0
2325	0
2338	1
2350	0
2363	0
2375	0
2388	0
2400	0
2413	0
2425	0
2438	0
2450	0
2463	0
2475	0
2488	0


==> dat/erlich_gcvsfreq.dat <==
0 0.486842 0.0131579
3 0.460526 0
6 0.486842 0
7 0.506579 0.0328947
8 0.467105 0.00657895
9 0.5 0
10 0.5 0
11 0.5 0.0214868
12 0.495614 0.0236191
13 0.513158 0
14 0.488487 0.030461
15 0.484211 0.0153446
16 0.480861 0.0129938
17 0.490132 0.0284877
18 0.476504 0.0187264
19 0.479605 0.02181
20 0.483254 0.015458
21 0.483918 0.021881
22 0.481107 0.0173219
23 0.481444 0.0178079
24 0.483476 0.0212531
25 0.481629 0.0186676
26 0.481955 0.019538
27 0.486079 0.0198963
28 0.480263 0.0181104
29 0.483617 0.0198813
30 0.483141 0.0192468
31 0.479693 0.01938
32 0.479757 0.0187228
33 0.483511 0.0200774
34 0.484211 0.0211492
35 0.484332 0.02047
36 0.485795 0.0206356
37 0.483553 0.0204969
38 0.488058 0.0217107
39 0.48373 0.0207183
40 0.48481 0.020713
41 0.484997 0.020451
42 0.48561 0.020267
43 0.484657 0.0231623
44 0.484546 0.020119
45 0.48673 0.0219792
46 0.485916 0.021213
47 0.487637 0.0218599
48 0.487966 0.0219735
49 0.486453 0.0217309
50 0.48729 0.0222452
51 0.488951 0.0223336
52 0.488538 0.0219407
53 0.487874 0.0209641
54 0.488943 0.0227016
55 0.489306 0.0224114
56 0.490844 0.0225431
57 0.490648 0.0230454
58 0.492853 0.0236227
59 0.490872 0.0223001
60 0.491638 0.0221586
61 0.488633 0.0219345
62 0.491112 0.0223297
63 0.49088 0.0221575
64 0.490748 0.0220394
65 0.493927 0.0232582
66 0.491803 0.022491
67 0.494083 0.0226294
68 0.492613 0.0233845
69 0.49289 0.0231561
70 0.493215 0.0225143
71 0.49192 0.0223864
72 0.494616 0.0224889
73 0.494248 0.0226935
74 0.494482 0.0227187
75 0.495915 0.0229554
76 0.494252 0.0230669
77 0.495967 0.0228729
78 0.495443 0.0233724
79 0.49687 0.0223413
80 0.495384 0.0233749
81 0.495826 0.0226126
82 0.495645 0.0230435
83 0.49731 0.0230704
84 0.498088 0.0227047
85 0.497203 0.0228082
86 0.498671 0.0235267
87 0.497801 0.0224912
88 0.499025 0.0230691
89 0.500907 0.0232651
90 0.498726 0.0230836
91 0.499258 0.0230074
92 0.497576 0.0222231
93 0.498279 0.0235508
94 0.498964 0.0234751
95 0.49987 0.0238055
96 0.501437 0.0225843
97 0.499611 0.0236918
98 0.501838 0.0231854
99 0.500136 0.0231009
100 0.500279 0.0226755
101 0.500178 0.0232643
102 0.501845 0.0229486
103 0.502668 0.0222276
104 0.501732 0.0227186
105 0.501712 0.0234992
106 0.502974 0.0236105
107 0.50121 0.0239696
108 0.502493 0.022728
109 0.503399 0.0223764
110 0.502175 0.022531
111 0.504523 0.0227724
112 0.503382 0.0233521
113 0.503445 0.0224676
114 0.502549 0.0235369
115 0.501962 0.0235458
116 0.50368 0.0235624
117 0.505351 0.022729
118 0.503284 0.0227013
119 0.505451 0.0237125
120 0.505794 0.0236071
121 0.505888 0.0229454
122 0.504191 0.022925
123 0.505199 0.0228392
124 0.506606 0.0231715
125 0.505969 0.0237655
126 0.505891 0.0231073
127 0.505932 0.0224785
128 0.508004 0.0227499
129 0.50566 0.0223739
130 0.504637 0.0220232
131 0.507251 0.0222529
132 0.507752 0.0228777
133 0.507812 0.0217512
134 0.505095 0.0225043
135 0.506325 0.0224983
136 0.505792 0.022808
137 0.506579 0.0222015
138 0.508711 0.0231635
139 0.507213 0.0233167
140 0.512174 0.0225785
141 0.508373 0.0231867
142 0.508446 0.0218329
143 0.508034 0.0224963
144 0.511334 0.0230293
145 0.508875 0.0219252
146 0.511759 0.0215927
147 0.509565 0.0210818
148 0.508317 0.0228983
149 0.511264 0.0209252
150 0.509574 0.0235056
151 0.509523 0.0215502
152 0.50885 0.0223106
153 0.510719 0.0240163
154 0.509968 0.0212487
155 0.510538 0.0225882
156 0.511358 0.0205484
157 0.511861 0.0217673
158 0.510295 0.0224495
159 0.51285 0.0207633
160 0.512626 0.0214802
161 0.512525 0.0214257
162 0.510132 0.0220492
163 0.514526 0.0194375
164 0.507907 0.0221207
165 0.514922 0.0199327
166 0.510033 0.021645
167 0.514098 0.0198989
168 0.512135 0.0212824
169 0.51129 0.0216783
170 0.512624 0.021462
171 0.516539 0.0206804
172 0.512957 0.0209459
173 0.510062 0.0218919
174 0.515577 0.0179253
175 0.510145 0.0199493
176 0.512957 0.0219924
177 0.513789 0.0201006
178 0.514014 0.0194759
179 0.515277 0.0196788
180 0.517152 0.0200353
181 0.515351 0.0190849
182 0.51792 0.0185303
183 0.516674 0.0183136
184 0.517544 0.019979
185 0.518628 0.0211346
186 0.51155 0.0222631
187 0.515789 0.0208582
188 0.519052 0.0235582
189 0.516447 0.0188329
190 0.515595 0.0202696
191 0.517475 0.0187608
192 0.516082 0.0200458
193 0.517544 0.0170675
194 0.517088 0.0190929
195 0.51398 0.020261
196 0.511773 0.019861
197 0.515168 0.0200583
198 0.515306 0.0216528
199 0.516334 0.0162645
200 0.517225 0.0187551
201 0.519936 0.0189216
202 0.516825 0.0206513
203 0.514942 0.0203348
204 0.514964 0.0206849
205 0.520833 0.0169514
206 0.522222 0.0185713
207 0.514133 0.0221989
208 0.51989 0.0168771
209 0.520798 0.0155952
210 0.517909 0.0219633
211 0.519006 0.0176653
212 0.519737 0.0159652
213 0.522204 0.0195821
214 0.519936 0.0145302
215 0.519525 0.0166674
216 0.518054 0.0155488
217 0.522295 0.0183004
218 0.521325 0.0187404
219 0.522267 0.0181623
220 0.521443 0.0148296
221 0.521255 0.0170169
222 0.521053 0.0209702
223 0.519451 0.0197348
224 0.514211 0.0193094
225 0.514474 0.0185615
226 0.525718 0.0122133
227 0.520468 0.0192295
228 0.521711 0.016786
229 0.520898 0.0143137
230 0.53032 0.0142218
231 0.517345 0.0160595
232 0.527328 0.0131189
233 0.520083 0.0235253
234 0.524436 0.015614
235 0.515977 0.0249547
236 0.523849 0.0155817
237 0.527512 0.0189887
238 0.510836 0.0144387
239 0.517544 0.0208375
240 0.517735 0.019635
241 0.513158 0.0235376
242 0.52834 0.0144563
243 0.522556 0.00920861
244 0.514354 0.0205797
245 0.520677 0.0155004
246 0.519737 0.0161151
247 0.530263 0.00842517
248 0.515625 0.0193038
249 0.514098 0.0224976
250 0.518797 0.0155004
251 0.530075 0.00920861
252 0.528509 0.0192434
253 0.527778 0.00969774
254 0.519737 0.0161151
255 0.522556 0.0240719
256 0.528196 0.0148008
257 0.513158 0.0131579
258 0.513158 0.0227902
259 0.533835 0.00958463
260 0.52193 0.0124054
261 0.519737 0.00657895
262 0.529605 0.0127401
263 0.518421 0.0213791
264 0.523392 0.0135579
265 0.519737 0.0178967
266 0.52193 0.0248108
267 0.526316 0.0144138
268 0.539474 0
269 0.52193 0.0164108
270 0.523026 0.0170926
271 0.529605 0.00569754
272 0.528947 0.00984647
273 0.522556 0.0195344
274 0.513158 0
275 0.523684 0.0128921
276 0.523684 0.0153446
277 0.508772 0.0164108
278 0.516447 0.0194608
279 0.530702 0.0062027
280 0.513158 0
281 0.532895 0.00657895
282 0.513158 0
283 0.526316 0
284 0.523026 0.01091
285 0.539474 0
286 0.530702 0.0124054
287 0.526316 0.0107434
288 0.523026 0.0215705
289 0.526316 0
290 0.539474 0
291 0.495614 0.0164108
292 0.532895 0.00657895
293 0.513158 0
294 0.526316 0.0131579
295 0.526316 0
297 0.486842 0.0131579
298 0.52193 0.0164108
299 0.513158 0.0131579
300 0.539474 0
301 0.526316 0.0131579
302 0.513158 0
303 0.526316 0.0131579
304 0.519737 0.00657895
305 0.536184 0.00569754
306 0.519737 0.0197369
311 0.526316 0
312 0.532895 0.00657895
313 0.526316 0
314 0.519737 0.00657895
316 0.526316 0
328 0.539474 0
330 0.539474 0
333 0.539474 0
338 0.513158 0
344 0.526316 0
353 0.539474 0
369 0.526316 0
373 0.539474 0
385 0.5 0


==> dat/erlich_hist.dat <==
0	0
2	2
4	1
6	4
8	2
10	9
12	10
14	21
16	22
18	42
20	66
22	82
24	123
26	159
28	198
30	270
32	328
34	349
36	422
38	500
40	571
42	637
44	694
46	727
48	813
50	837
52	910
54	974
56	1049
58	1137
60	1313
62	1282
64	1263
66	1284
68	1382
70	1345
72	1432
74	1444
76	1481
78	1482
80	1423
82	1474
84	1553
86	1492
88	1463
90	1458
92	1458
94	1419
96	1468
98	1388
100	1363
102	1335
104	1281
106	1350
108	1248
110	1215
112	1208
114	1161
116	1075
118	1134
120	1031
122	973
124	965
126	902
128	929
130	863
132	853
134	753
136	764
138	721
140	706
142	623
144	600
146	592
148	562
150	481
152	470
154	438
156	428
158	412
160	394
162	410
164	340
166	334
168	310
170	309
172	307
174	263
176	247
178	230
180	220
182	211
184	179
186	181
188	153
190	145
192	140
194	141
196	120
198	113
200	127
202	110
204	93
206	97
208	67
210	72
212	65
214	74
216	66
218	52
220	59
222	49
224	41
226	38
228	40
230	35
232	33
234	30
236	28
238	44
240	23
242	18
244	15
246	26
248	21
250	13
252	17
254	14
256	10
258	13
260	10
262	14
264	13
266	7
268	10
270	9
272	8
274	10
276	7
278	4
280	3
282	5
284	4
286	7
288	2
290	5
292	3
294	1
296	5
298	4
300	3
302	4
304	6
306	0
308	0
310	3
312	3
314	1
316	0
318	0
320	0
322	0
324	0
326	1
328	1
330	0
332	1
334	0
336	1
338	0
340	0
342	1
344	0
346	0
348	0
350	0
352	1
354	0
356	0
358	0
360	0
362	0
364	0
366	0
368	1
370	0
372	2
374	0
376	0
378	0
380	0
382	0
384	1
386	0
388	0
390	0
392	0
394	0
396	0
398	0


==> dat/erlichhist.dat <==
0	3
3	2
6	0
9	4
12	8
15	14
18	20
21	27
24	49
27	88
30	124
33	180
36	230
39	316
42	382
45	455
48	570
51	643
54	722
57	851
60	902
63	984
66	1086
69	1135
72	1260
75	1389
78	1550
81	1481
84	1597
87	1576
90	1608
93	1674
96	1754
99	1719
102	1732
105	1707
108	1764
111	1770
114	1757
117	1703
120	1726
123	1625
126	1615
129	1659
132	1579
135	1522
138	1518
141	1446
144	1436
147	1335
150	1286
153	1216
156	1171
159	1075
162	1140
165	1013
168	905
171	875
174	896
177	848
180	786
183	757
186	670
189	643
192	598
195	500
198	508
201	518
204	485
207	434
210	413
213	398
216	353
219	339
222	299
225	279
228	269
231	254
234	233
237	187
240	192
243	162
246	149
249	163
252	170
255	133
258	93
261	96
264	118
267	77
270	82
273	72
276	78
279	70
282	63
285	49
288	52
291	50
294	47
297	41
300	34
303	26
306	47
309	25
312	18
315	23
318	18
321	21
324	12
327	14
330	14
333	10
336	10
339	15
342	11
345	11
348	9
351	4
354	4
357	6
360	5
363	4
366	6
369	3
372	3
375	7
378	4
381	1
384	4
387	4
390	4
393	2
396	4
399	2
402	1
405	1
408	0
411	0
414	1
417	2
420	1
423	0
426	0
429	1
432	1
435	0
438	0
441	0
444	0
447	0
450	1
453	0
456	1
459	0
462	0
465	0
468	1
471	1
474	0
477	0
480	1
483	0
486	0
489	0
492	0
495	0
498	0
501	0
504	0
507	0
510	0
513	0
516	0
519	0
522	0
525	0
528	0
531	0
534	0
537	0
540	0
543	0
546	0
549	0
552	0
555	0
558	0
561	0
564	0
567	0
570	0
573	0
576	0
579	0
582	0
585	0
588	0
591	0
594	0
597	0


==> dat/fracdist_Yaniv.dat <==
151	1233351
152	10629470
153	885175
154	39174
155	1656
156	409
157	306
158	220
159	181
160	143
161	142
162	111
163	103
164	99
165	80
166	103
167	79
168	64
169	67
170	45
171	39
172	54
173	52
174	25
175	31
176	45
177	38
178	28
179	29
180	30
181	19
182	32
183	25
184	19
185	24
186	16
187	21
188	18
189	18
190	21
191	21
192	15
193	16
194	19
195	18
196	21
197	20
198	18
199	22
200	12
201	16
202	11
203	23
204	18
205	14
206	12
207	21
208	13
209	13
210	13
211	13
212	18
213	15
214	12
215	15
216	19
217	17
218	20
219	22
220	7
221	14
222	12
223	13
224	7
225	18
226	21
227	16
228	9
229	14
230	15
231	18
232	12
233	13
234	12
235	13
236	9
237	11
238	8
239	14
240	13
241	13
242	19
243	10
244	9
245	7
246	13
247	15
248	21
249	16
250	17
251	18
252	17
253	15
254	13
255	17
256	16
257	15
258	13
259	10
260	18
261	20
262	11
263	11
264	14
265	11
266	10
267	14
268	13
269	14
270	14
271	13
272	9
273	19
274	10
275	16
276	12
277	14
278	11
279	19
280	20
281	20
282	26
283	8
284	23
285	45
286	68
287	41
288	86
289	256
290	681
291	227
292	719


==> dat/fracfreq_S1R1.dat <==
(0, 25)
(1, 21)
(2, 18)
(3, 16)
(4, 10)
(5, 25)
(6, 15)
(7, 23)
(8, 23)
(9, 22)
(10, 26)
(11, 15)
(12, 16)
(13, 21)
(14, 22)
(15, 18)
(16, 11)
(17, 26)
(18, 15)
(19, 20)
(20, 18)
(21, 23)
(22, 15)
(23, 20)
(24, 14)
(25, 13)
(26, 7)
(27, 22)
(28, 14)
(29, 17)
(30, 17)
(31, 13)
(32, 13)
(33, 16)
(34, 12)
(35, 9)
(36, 15)
(37, 6)
(38, 10)
(39, 14)
(40, 16)
(41, 11)
(42, 15)
(43, 12)
(44, 15)
(45, 10)
(46, 16)
(47, 12)
(48, 8)
(49, 13)
(50, 9)
(51, 4)
(52, 8)
(53, 14)
(54, 5)
(55, 7)
(56, 12)
(57, 11)
(58, 16)
(59, 18)
(60, 17)
(61, 13)
(62, 14)
(63, 4)
(64, 8)
(65, 12)
(66, 13)
(67, 10)
(68, 14)
(69, 11)
(70, 11)
(71, 13)
(72, 6)
(73, 8)
(74, 10)
(75, 13)
(76, 14)
(77, 6)
(78, 13)
(79, 12)
(80, 12)
(81, 12)
(82, 4)
(83, 14)
(84, 6)
(85, 11)
(86, 9)
(87, 9)
(88, 11)
(89, 6)
(90, 16)
(91, 7)
(92, 4)
(93, 10)
(94, 12)
(95, 19)
(96, 6)
(97, 14)
(98, 9)
(99, 12)
(100, 15)
(101, 6)
(102, 15)
(103, 10)
(104, 8)
(105, 11)
(106, 7)
(107, 9)
(108, 5)
(109, 15)
(110, 9)
(111, 11)
(112, 7)
(113, 6)
(114, 5)
(115, 7)
(116, 11)
(117, 6)
(118, 12)
(119, 9)
(120, 10)
(121, 10)
(122, 9)
(123, 7)
(124, 11)
(125, 6)
(126, 9)
(127, 6)
(128, 9)
(129, 9)
(130, 6)
(131, 8)
(132, 9)
(133, 11)
(134, 14)
(135, 13)
(136, 6)
(137, 7)
(138, 13)
(139, 9)
(140, 14)
(141, 13)
(142, 4)
(143, 11)
(144, 9)
(145, 3)
(146, 9)
(147, 9)
(148, 13)
(149, 10)
(150, 8)
(151, 10)
(152, 8)
(153, 6)
(154, 10)
(155, 9)
(156, 11)
(157, 10)
(158, 9)
(159, 11)
(160, 6)
(161, 9)
(162, 11)
(163, 10)
(164, 14)
(165, 9)
(166, 6)
(167, 4)
(168, 6)
(169, 6)
(170, 6)
(171, 6)
(172, 12)
(173, 7)
(174, 9)
(175, 13)
(176, 7)
(177, 8)
(178, 5)
(179, 9)
(180, 2)
(181, 14)
(182, 10)
(183, 10)
(184, 9)
(185, 15)
(186, 12)
(187, 9)
(188, 8)
(189, 11)
(190, 8)
(191, 6)
(192, 8)
(193, 11)
(194, 11)
(195, 4)
(196, 4)
(197, 8)
(198, 8)
(199, 8)
(200, 4)
(201, 12)
(202, 8)
(203, 10)
(204, 3)
(205, 9)
(206, 5)
(207, 6)
(208, 7)
(209, 3)
(210, 6)
(211, 6)
(212, 14)
(213, 8)
(214, 5)
(215, 12)
(216, 11)
(217, 8)
(218, 5)
(219, 10)
(220, 5)
(221, 4)
(222, 7)
(223, 11)
(224, 4)
(225, 10)
(226, 8)
(227, 8)
(228, 6)
(229, 8)
(230, 8)
(231, 4)
(232, 13)
(233, 2)
(234, 5)
(235, 2)
(236, 8)
(237, 9)
(238, 10)
(239, 4)
(240, 4)
(241, 7)
(242, 7)
(243, 11)
(244, 11)
(245, 6)
(246, 6)
(247, 9)
(248, 7)
(249, 6)
(250, 6)
(251, 8)
(252, 6)
(253, 8)
(254, 6)
(255, 2)
(256, 9)
(257, 5)
(258, 4)
(259, 4)
(260, 7)
(261, 7)
(262, 10)
(263, 8)
(264, 7)
(265, 2)
(266, 5)
(267, 4)
(268, 7)
(269, 3)
(270, 5)
(271, 4)
(272, 6)
(273, 5)
(274, 10)
(275, 5)
(276, 4)
(277, 6)
(278, 6)
(279, 4)
(280, 8)
(281, 4)
(282, 7)
(283, 7)
(284, 3)
(285, 10)
(286, 9)
(287, 4)
(288, 4)
(289, 4)
(290, 7)
(291, 12)
(292, 7)
(293, 3)
(294, 8)
(295, 7)
(296, 1)
(297, 7)
(298, 7)
(299, 7)
(300, 7)
(301, 7)
(302, 12)
(303, 5)
(304, 5)
(305, 4)
(306, 9)
(307, 6)
(308, 5)
(309, 8)
(310, 10)
(311, 5)
(312, 5)
(313, 8)
(314, 6)
(315, 7)
(316, 3)
(317, 6)
(318, 6)
(319, 4)
(320, 6)
(321, 3)
(322, 3)
(323, 2)
(324, 6)
(325, 6)
(326, 9)
(327, 8)
(328, 3)
(329, 6)
(330, 8)
(331, 5)
(332, 6)
(333, 6)
(334, 4)
(335, 5)
(336, 3)
(337, 4)
(338, 3)
(339, 3)
(340, 4)
(341, 10)
(342, 3)
(343, 3)
(344, 5)
(345, 4)
(346, 3)
(347, 3)
(348, 3)
(349, 8)
(350, 5)
(351, 7)
(352, 5)
(353, 11)
(354, 5)
(355, 10)
(356, 7)
(357, 4)
(358, 6)
(359, 9)
(360, 5)
(361, 5)
(362, 5)
(363, 6)
(364, 6)
(365, 9)
(366, 7)
(367, 5)
(368, 5)
(369, 6)
(370, 3)
(371, 7)
(372, 5)
(373, 4)
(374, 5)
(375, 2)
(376, 3)
(377, 9)
(378, 3)
(379, 5)
(380, 4)
(381, 4)
(382, 10)
(383, 6)
(384, 6)
(385, 2)
(386, 6)
(387, 6)
(388, 3)
(389, 6)
(390, 10)
(391, 1)
(392, 7)
(393, 1)
(394, 4)
(395, 3)
(396, 6)
(397, 5)
(398, 4)
(399, 6)
(400, 2)
(401, 3)
(402, 3)
(403, 3)
(404, 3)
(405, 3)
(406, 6)
(407, 3)
(408, 9)
(409, 1)
(410, 4)
(411, 4)
(412, 6)
(413, 7)
(414, 3)
(415, 4)
(416, 4)
(417, 2)
(418, 4)
(419, 5)
(420, 2)
(421, 4)
(422, 1)
(423, 6)
(424, 5)
(425, 2)
(426, 5)
(427, 4)
(428, 3)
(429, 5)
(430, 5)
(431, 7)
(432, 6)
(433, 2)
(434, 3)
(435, 2)
(436, 3)
(437, 7)
(438, 4)
(439, 1)
(440, 6)
(441, 2)
(442, 5)
(443, 5)
(444, 1)
(445, 6)
(446, 4)
(447, 6)
(448, 4)
(449, 4)
(450, 1)
(451, 4)
(452, 6)
(453, 5)
(454, 3)
(455, 3)
(456, 4)
(457, 3)
(458, 3)
(460, 1)
(461, 2)
(462, 9)
(463, 4)
(464, 3)
(465, 1)
(466, 7)
(467, 3)
(468, 5)
(469, 7)
(470, 5)
(471, 4)
(472, 6)
(473, 2)
(474, 3)
(475, 5)
(476, 2)
(477, 4)
(478, 6)
(479, 6)
(480, 4)
(481, 4)
(482, 5)
(483, 6)
(484, 7)
(485, 4)
(486, 4)
(487, 2)
(488, 1)
(489, 4)
(490, 4)
(491, 1)
(492, 2)
(493, 4)
(494, 4)
(495, 3)
(496, 5)
(497, 4)
(498, 2)
(499, 1)
(501, 6)
(502, 5)
(503, 2)
(504, 2)
(505, 4)
(506, 4)
(507, 2)
(508, 3)
(509, 2)
(510, 1)
(511, 2)
(512, 3)
(513, 2)
(514, 3)
(515, 2)
(516, 4)
(517, 2)
(518, 6)
(519, 1)
(520, 4)
(521, 4)
(522, 1)
(523, 4)
(524, 4)
(525, 4)
(526, 3)
(527, 1)
(528, 3)
(529, 3)
(530, 5)
(531, 8)
(532, 3)
(533, 3)
(534, 1)
(535, 1)
(536, 3)
(537, 3)
(539, 2)
(540, 5)
(541, 5)
(542, 3)
(543, 6)
(544, 2)
(545, 3)
(546, 2)
(547, 1)
(548, 5)
(549, 2)
(550, 2)
(551, 3)
(552, 6)
(553, 6)
(554, 2)
(555, 3)
(556, 2)
(557, 3)
(558, 3)
(559, 2)
(560, 3)
(561, 3)
(562, 1)
(563, 2)
(564, 2)
(565, 3)
(566, 2)
(568, 3)
(569, 2)
(570, 3)
(571, 5)
(573, 2)
(574, 4)
(576, 6)
(578, 2)
(579, 1)
(580, 3)
(581, 2)
(582, 1)
(584, 2)
(585, 3)
(586, 4)
(587, 1)
(588, 2)
(589, 2)
(590, 2)
(591, 2)
(592, 3)
(593, 4)
(594, 5)
(595, 3)
(596, 2)
(597, 3)
(598, 3)
(599, 1)
(600, 7)
(601, 2)
(602, 2)
(603, 5)
(605, 1)
(606, 2)
(607, 3)
(608, 4)
(609, 2)
(610, 4)
(611, 2)
(612, 2)
(613, 8)
(614, 3)
(615, 2)
(616, 2)
(617, 3)
(618, 2)
(619, 3)
(620, 5)
(621, 3)
(622, 2)
(623, 1)
(624, 2)
(625, 1)
(626, 4)
(627, 3)
(628, 1)
(629, 1)
(630, 1)
(631, 1)
(634, 4)
(635, 3)
(637, 1)
(638, 3)
(639, 2)
(640, 4)
(642, 2)
(643, 1)
(645, 2)
(646, 1)
(647, 2)
(651, 1)
(652, 3)
(653, 3)
(654, 2)
(655, 2)
(656, 2)
(657, 2)
(658, 3)
(659, 2)
(660, 3)
(661, 2)
(662, 1)
(663, 1)
(664, 3)
(666, 6)
(667, 1)
(668, 3)
(669, 1)
(672, 4)
(673, 1)
(674, 2)
(675, 4)
(676, 2)
(677, 2)
(678, 1)
(679, 1)
(680, 1)
(681, 2)
(682, 1)
(683, 2)
(684, 4)
(685, 3)
(687, 2)
(688, 1)
(689, 2)
(690, 2)
(691, 5)
(692, 2)
(693, 1)
(694, 3)
(695, 1)
(696, 2)
(697, 1)
(698, 1)
(699, 3)
(700, 1)
(701, 2)
(702, 1)
(703, 3)
(704, 4)
(705, 1)
(706, 4)
(707, 2)
(709, 3)
(711, 5)
(714, 5)
(715, 3)
(718, 2)
(719, 4)
(721, 2)
(723, 1)
(724, 2)
(725, 2)
(726, 2)
(728, 1)
(730, 5)
(731, 1)
(733, 1)
(734, 1)
(735, 2)
(737, 3)
(738, 7)
(739, 1)
(742, 1)
(743, 1)
(744, 4)
(745, 3)
(746, 2)
(748, 2)
(750, 2)
(751, 1)
(753, 2)
(756, 1)
(757, 2)
(758, 3)
(759, 1)
(760, 2)
(761, 2)
(763, 1)
(764, 1)
(766, 2)
(767, 2)
(768, 1)
(769, 2)
(770, 2)
(771, 1)
(772, 2)
(773, 3)
(775, 1)
(776, 1)
(777, 1)
(779, 1)
(781, 2)
(783, 3)
(784, 4)
(785, 3)
(786, 3)
(787, 1)
(788, 2)
(789, 2)
(790, 2)
(791, 1)
(792, 1)
(794, 2)
(795, 5)
(796, 2)
(797, 1)
(798, 2)
(801, 1)
(802, 4)
(803, 1)
(808, 1)
(809, 2)
(810, 1)
(812, 5)
(813, 2)
(816, 3)
(817, 2)
(819, 1)
(820, 2)
(821, 3)
(822, 1)
(824, 1)
(825, 1)
(826, 1)
(827, 1)
(830, 3)
(832, 1)
(833, 4)
(836, 1)
(837, 2)
(838, 2)
(839, 1)
(840, 2)
(841, 1)
(842, 1)
(843, 1)
(844, 2)
(845, 1)
(846, 1)
(847, 1)
(848, 3)
(849, 1)
(850, 1)
(851, 1)
(852, 3)
(855, 1)
(856, 1)
(857, 1)
(858, 2)
(859, 2)
(860, 1)
(861, 3)
(863, 1)
(865, 2)
(866, 3)
(869, 2)
(871, 2)
(872, 1)
(873, 2)
(875, 2)
(876, 1)
(877, 1)
(878, 2)
(879, 1)
(880, 2)
(881, 3)
(883, 2)
(885, 1)
(886, 1)
(888, 1)
(892, 1)
(893, 4)
(894, 2)
(895, 1)
(896, 3)
(898, 2)
(901, 3)
(902, 1)
(907, 2)
(908, 1)
(909, 1)
(912, 1)
(914, 2)
(915, 3)
(916, 1)
(917, 1)
(920, 3)
(922, 3)
(923, 3)
(924, 2)
(931, 1)
(935, 1)
(936, 1)
(937, 1)
(938, 2)
(939, 2)
(940, 1)
(941, 2)
(942, 1)
(943, 1)
(944, 2)
(946, 1)
(948, 2)
(954, 1)
(955, 1)
(958, 1)
(960, 1)
(961, 4)
(962, 3)
(963, 2)
(964, 2)
(965, 2)
(967, 1)
(968, 1)
(969, 1)
(971, 1)
(974, 1)
(975, 2)
(980, 1)
(981, 1)
(983, 2)
(985, 1)
(987, 1)
(990, 1)
(991, 1)
(993, 3)
(995, 2)
(996, 1)
(997, 1)
(1001, 4)
(1003, 1)
(1007, 1)
(1009, 1)
(1011, 2)
(1014, 1)
(1015, 2)
(1016, 1)
(1018, 2)
(1022, 1)
(1023, 1)
(1028, 1)
(1030, 1)
(1031, 1)
(1032, 1)
(1033, 2)
(1034, 3)
(1035, 1)
(1036, 1)
(1038, 1)
(1039, 2)
(1043, 4)
(1044, 1)
(1045, 1)
(1051, 1)
(1053, 1)
(1056, 1)
(1058, 1)
(1060, 1)
(1062, 1)
(1064, 1)
(1065, 1)
(1067, 1)
(1068, 1)
(1071, 1)
(1076, 2)
(1080, 1)
(1081, 1)
(1082, 1)
(1083, 3)
(1085, 1)
(1086, 1)
(1087, 1)
(1088, 1)
(1091, 1)
(1094, 1)
(1098, 1)
(1100, 1)
(1102, 1)
(1103, 1)
(1104, 2)
(1106, 1)
(1107, 1)
(1108, 2)
(1114, 1)
(1115, 2)
(1123, 2)
(1125, 2)
(1126, 3)
(1132, 1)
(1134, 1)
(1135, 1)
(1137, 1)
(1139, 2)
(1142, 1)
(1150, 2)
(1152, 3)
(1155, 1)
(1158, 1)
(1162, 1)
(1164, 1)
(1166, 2)
(1170, 1)
(1175, 1)
(1179, 1)
(1180, 1)
(1184, 1)
(1185, 1)
(1187, 1)
(1192, 1)
(1193, 1)
(1195, 1)
(1197, 1)
(1200, 1)
(1205, 2)
(1206, 1)
(1207, 1)
(1208, 1)
(1211, 1)
(1212, 2)
(1213, 1)
(1214, 1)
(1215, 1)
(1216, 2)
(1217, 1)
(1218, 2)
(1219, 1)
(1220, 1)
(1225, 2)
(1227, 3)
(1229, 2)
(1231, 1)
(1233, 1)
(1250, 1)
(1251, 1)
(1256, 1)
(1261, 2)
(1265, 1)
(1267, 1)
(1277, 1)
(1284, 1)
(1285, 2)
(1289, 1)
(1290, 1)
(1292, 1)
(1295, 1)
(1298, 1)
(1299, 1)
(1300, 1)
(1318, 1)
(1322, 1)
(1325, 1)
(1331, 1)
(1332, 1)
(1334, 1)
(1357, 1)
(1361, 1)
(1362, 1)
(1369, 1)
(1384, 1)
(1386, 1)
(1388, 1)
(1389, 1)
(1390, 1)
(1397, 1)
(1399, 1)
(1401, 1)
(1402, 1)
(1403, 1)
(1404, 1)
(1406, 2)
(1412, 1)
(1419, 1)
(1421, 1)
(1425, 1)
(1427, 1)
(1429, 1)
(1435, 1)
(1437, 1)
(1438, 1)
(1456, 1)
(1457, 1)
(1464, 1)
(1470, 1)
(1479, 1)
(1481, 1)
(1487, 1)
(1488, 1)
(1490, 2)
(1492, 1)
(1499, 1)
(1505, 1)
(1510, 1)
(1514, 1)
(1520, 1)
(1525, 2)
(1527, 1)
(1529, 1)
(1532, 1)
(1533, 1)
(1537, 1)
(1541, 2)
(1544, 1)
(1549, 1)
(1551, 1)
(1557, 1)
(1566, 1)
(1570, 1)
(1575, 1)
(1576, 1)
(1582, 1)
(1591, 1)
(1594, 1)
(1600, 1)
(1604, 1)
(1613, 1)
(1614, 1)
(1623, 1)
(1624, 1)
(1635, 1)
(1636, 1)
(1651, 1)
(1656, 1)
(1658, 1)
(1660, 1)
(1664, 1)
(1670, 1)
(1671, 1)
(1687, 1)
(1694, 1)
(1707, 1)
(1712, 1)
(1716, 1)
(1718, 1)
(1720, 1)
(1727, 1)
(1739, 1)
(1753, 1)
(1766, 1)
(1778, 1)
(1783, 1)
(1793, 1)
(1796, 1)
(1802, 1)
(1804, 1)
(1822, 2)
(1823, 1)
(1840, 1)
(1849, 1)
(1863, 1)
(1872, 1)
(1876, 1)
(1890, 1)
(1897, 1)
(1906, 1)
(1909, 1)
(1915, 1)
(1939, 1)
(1947, 1)
(1951, 1)
(1966, 1)
(1969, 1)
(1976, 1)
(1979, 1)
(2009, 1)
(2021, 1)
(2039, 1)
(2046, 1)
(2061, 1)
(2062, 1)
(2069, 2)
(2090, 1)
(2103, 1)
(2119, 1)
(2122, 1)
(2129, 1)
(2132, 1)
(2134, 1)
(2147, 1)
(2175, 1)
(2195, 1)
(2201, 1)
(2214, 1)
(2233, 1)
(2238, 1)
(2243, 1)
(2248, 1)
(2251, 1)
(2293, 1)
(2309, 1)
(2318, 1)
(2343, 1)
(2388, 1)
(2401, 1)
(2406, 1)
(2433, 1)
(2517, 1)
(2526, 1)
(2543, 1)
(2563, 1)
(2575, 1)
(2578, 1)
(2705, 1)
(2827, 1)
(2930, 1)
(2943, 1)
(3158, 1)
(3326, 1)
(3581, 1)
(3603, 1)
(3705, 1)
(3857, 1)
(3890, 1)
(3891, 1)
(4065, 1)
(5931, 1)


==> dat/fracfreq_S2R1.dat <==
(0, 320)
(1, 37)
(2, 9)
(3, 14)
(4, 9)
(5, 9)
(6, 10)
(7, 7)
(8, 12)
(9, 12)
(10, 9)
(11, 15)
(12, 18)
(13, 7)
(14, 14)
(15, 15)
(16, 17)
(17, 10)
(18, 8)
(19, 13)
(20, 11)
(21, 12)
(22, 21)
(23, 9)
(24, 17)
(25, 18)
(26, 12)
(27, 16)
(28, 11)
(29, 10)
(30, 7)
(31, 8)
(32, 13)
(33, 9)
(34, 12)
(35, 7)
(36, 14)
(37, 15)
(38, 12)
(39, 8)
(40, 18)
(41, 15)
(42, 9)
(43, 14)
(44, 6)
(45, 9)
(46, 8)
(47, 20)
(48, 17)
(49, 6)
(50, 13)
(51, 5)
(52, 10)
(53, 7)
(54, 15)
(55, 7)
(56, 7)
(57, 9)
(58, 11)
(59, 15)
(60, 12)
(61, 9)
(62, 8)
(63, 11)
(64, 9)
(65, 9)
(66, 5)
(67, 7)
(68, 12)
(69, 12)
(70, 4)
(71, 7)
(72, 5)
(73, 7)
(74, 8)
(75, 10)
(76, 6)
(77, 9)
(78, 5)
(79, 8)
(80, 9)
(81, 9)
(82, 7)
(83, 7)
(84, 9)
(85, 8)
(86, 10)
(87, 11)
(88, 8)
(89, 7)
(90, 6)
(91, 6)
(92, 5)
(93, 9)
(94, 7)
(95, 10)
(96, 13)
(97, 11)
(98, 6)
(99, 3)
(100, 6)
(101, 12)
(102, 5)
(103, 9)
(104, 13)
(105, 5)
(106, 12)
(107, 4)
(108, 7)
(109, 8)
(110, 9)
(111, 13)
(112, 5)
(113, 9)
(114, 3)
(115, 5)
(116, 2)
(117, 5)
(118, 3)
(119, 10)
(120, 5)
(121, 5)
(122, 5)
(123, 12)
(124, 6)
(125, 10)
(126, 9)
(127, 6)
(128, 10)
(129, 1)
(130, 2)
(131, 6)
(132, 9)
(133, 5)
(134, 5)
(135, 7)
(136, 8)
(137, 9)
(138, 10)
(139, 10)
(140, 6)
(141, 8)
(142, 9)
(143, 5)
(144, 4)
(145, 5)
(146, 8)
(147, 5)
(148, 8)
(149, 6)
(150, 3)
(151, 8)
(152, 9)
(153, 6)
(154, 5)
(155, 7)
(156, 4)
(157, 6)
(158, 8)
(159, 2)
(160, 2)
(161, 7)
(162, 8)
(163, 8)
(164, 5)
(165, 11)
(166, 5)
(167, 5)
(168, 4)
(169, 4)
(170, 9)
(171, 9)
(172, 11)
(173, 3)
(174, 9)
(175, 5)
(176, 7)
(177, 7)
(178, 3)
(179, 5)
(180, 9)
(181, 4)
(182, 5)
(183, 4)
(184, 7)
(185, 9)
(186, 5)
(187, 5)
(188, 6)
(189, 6)
(190, 7)
(191, 8)
(192, 6)
(193, 5)
(194, 8)
(195, 5)
(196, 7)
(197, 8)
(198, 5)
(199, 5)
(200, 8)
(201, 9)
(202, 7)
(203, 8)
(204, 4)
(205, 8)
(206, 9)
(207, 7)
(208, 5)
(209, 3)
(210, 6)
(211, 7)
(212, 12)
(213, 14)
(214, 6)
(215, 6)
(216, 5)
(217, 4)
(218, 6)
(219, 5)
(220, 7)
(221, 3)
(222, 9)
(223, 5)
(224, 8)
(225, 10)
(226, 5)
(227, 9)
(228, 5)
(229, 7)
(230, 5)
(231, 4)
(232, 5)
(233, 6)
(234, 4)
(235, 6)
(236, 5)
(237, 2)
(238, 4)
(239, 2)
(240, 4)
(241, 9)
(242, 6)
(243, 8)
(244, 4)
(245, 6)
(246, 4)
(247, 11)
(248, 1)
(249, 3)
(250, 7)
(251, 4)
(252, 4)
(253, 3)
(254, 1)
(255, 4)
(256, 10)
(257, 6)
(258, 7)
(259, 5)
(260, 10)
(261, 2)
(262, 8)
(263, 4)
(264, 5)
(265, 6)
(266, 1)
(267, 11)
(268, 2)
(269, 3)
(270, 1)
(271, 7)
(272, 5)
(273, 3)
(274, 12)
(275, 3)
(276, 6)
(277, 3)
(278, 8)
(279, 5)
(280, 4)
(281, 2)
(282, 5)
(283, 3)
(284, 5)
(285, 5)
(286, 1)
(287, 4)
(288, 7)
(289, 9)
(290, 7)
(291, 1)
(292, 8)
(293, 5)
(294, 2)
(295, 5)
(296, 3)
(297, 6)
(298, 4)
(299, 4)
(300, 4)
(301, 3)
(302, 4)
(303, 4)
(304, 1)
(305, 6)
(306, 3)
(307, 7)
(308, 3)
(309, 9)
(310, 4)
(311, 8)
(312, 7)
(313, 1)
(314, 4)
(315, 2)
(316, 6)
(317, 8)
(318, 7)
(319, 2)
(320, 3)
(321, 4)
(322, 3)
(323, 7)
(324, 7)
(325, 4)
(326, 2)
(327, 9)
(328, 6)
(329, 5)
(330, 4)
(331, 3)
(332, 4)
(333, 1)
(334, 6)
(335, 2)
(336, 6)
(337, 2)
(338, 3)
(339, 6)
(340, 3)
(341, 5)
(342, 4)
(343, 3)
(344, 5)
(346, 1)
(347, 4)
(348, 2)
(349, 3)
(350, 2)
(351, 4)
(352, 2)
(353, 3)
(354, 4)
(355, 6)
(356, 2)
(357, 4)
(359, 5)
(360, 6)
(361, 7)
(362, 3)
(363, 4)
(364, 3)
(365, 3)
(366, 5)
(367, 5)
(368, 4)
(369, 2)
(370, 3)
(371, 4)
(372, 3)
(373, 6)
(374, 4)
(375, 2)
(376, 5)
(377, 5)
(378, 3)
(379, 4)
(380, 4)
(381, 1)
(382, 5)
(383, 3)
(384, 6)
(385, 9)
(386, 8)
(387, 6)
(388, 3)
(389, 4)
(390, 1)
(391, 4)
(392, 2)
(393, 2)
(394, 2)
(395, 5)
(396, 3)
(397, 4)
(398, 4)
(399, 2)
(400, 4)
(401, 2)
(402, 5)
(403, 1)
(404, 2)
(405, 2)
(406, 5)
(407, 2)
(408, 5)
(409, 2)
(410, 4)
(411, 3)
(412, 3)
(413, 2)
(414, 4)
(415, 2)
(416, 4)
(417, 1)
(418, 8)
(419, 4)
(420, 3)
(421, 2)
(422, 2)
(423, 6)
(424, 5)
(425, 3)
(426, 5)
(427, 4)
(428, 3)
(429, 8)
(430, 6)
(431, 4)
(432, 3)
(433, 7)
(434, 7)
(435, 4)
(436, 1)
(437, 3)
(438, 4)
(439, 3)
(440, 6)
(441, 3)
(442, 3)
(443, 3)
(444, 1)
(445, 1)
(446, 5)
(447, 2)
(448, 7)
(449, 2)
(450, 1)
(451, 3)
(452, 4)
(453, 3)
(454, 2)
(455, 3)
(456, 5)
(457, 5)
(458, 2)
(459, 1)
(460, 3)
(461, 3)
(462, 4)
(463, 3)
(464, 5)
(465, 6)
(466, 2)
(467, 3)
(468, 4)
(469, 7)
(470, 4)
(471, 3)
(472, 3)
(473, 1)
(474, 3)
(475, 3)
(476, 3)
(477, 4)
(478, 2)
(479, 4)
(480, 4)
(481, 4)
(482, 3)
(483, 5)
(484, 3)
(485, 3)
(486, 4)
(487, 2)
(488, 3)
(489, 4)
(490, 2)
(491, 4)
(492, 4)
(493, 5)
(494, 4)
(495, 3)
(496, 4)
(497, 6)
(498, 3)
(499, 2)
(500, 1)
(501, 2)
(502, 3)
(503, 2)
(504, 2)
(505, 5)
(506, 5)
(507, 4)
(508, 3)
(509, 5)
(510, 1)
(511, 5)
(512, 1)
(513, 6)
(514, 5)
(515, 3)
(516, 4)
(517, 2)
(518, 1)
(519, 4)
(520, 3)
(521, 6)
(522, 3)
(523, 5)
(524, 3)
(525, 2)
(526, 3)
(527, 2)
(528, 4)
(529, 3)
(530, 6)
(531, 3)
(532, 2)
(533, 4)
(534, 2)
(535, 4)
(536, 4)
(537, 4)
(538, 5)
(539, 3)
(540, 2)
(541, 5)
(543, 2)
(544, 6)
(545, 4)
(546, 6)
(547, 2)
(548, 4)
(549, 2)
(550, 5)
(551, 5)
(552, 2)
(553, 2)
(554, 2)
(555, 3)
(556, 1)
(557, 3)
(558, 5)
(559, 2)
(560, 2)
(561, 1)
(562, 3)
(563, 2)
(564, 3)
(565, 3)
(566, 3)
(567, 3)
(568, 2)
(569, 3)
(570, 1)
(571, 2)
(572, 1)
(573, 4)
(574, 5)
(575, 2)
(576, 3)
(577, 1)
(579, 5)
(580, 4)
(581, 2)
(582, 5)
(583, 3)
(584, 2)
(585, 3)
(586, 5)
(587, 2)
(588, 4)
(589, 2)
(590, 2)
(591, 4)
(592, 2)
(593, 2)
(594, 5)
(595, 2)
(596, 2)
(597, 4)
(598, 3)
(599, 4)
(600, 1)
(601, 3)
(602, 4)
(603, 4)
(604, 2)
(605, 2)
(606, 2)
(607, 2)
(608, 1)
(609, 1)
(611, 4)
(612, 4)
(613, 1)
(614, 3)
(615, 2)
(616, 1)
(617, 3)
(619, 1)
(620, 3)
(621, 4)
(622, 5)
(623, 4)
(624, 4)
(625, 6)
(626, 1)
(627, 3)
(628, 2)
(629, 4)
(630, 4)
(631, 1)
(632, 5)
(633, 2)
(635, 4)
(636, 5)
(638, 1)
(639, 1)
(642, 5)
(644, 2)
(645, 1)
(646, 3)
(647, 6)
(648, 7)
(649, 1)
(650, 4)
(651, 4)
(652, 4)
(653, 5)
(654, 3)
(655, 1)
(656, 6)
(657, 5)
(659, 2)
(661, 1)
(662, 1)
(663, 2)
(665, 1)
(666, 5)
(667, 2)
(668, 2)
(669, 1)
(670, 3)
(671, 1)
(672, 4)
(674, 2)
(675, 4)
(676, 3)
(677, 1)
(678, 1)
(679, 3)
(680, 5)
(681, 2)
(682, 1)
(683, 5)
(684, 2)
(685, 2)
(686, 3)
(687, 2)
(688, 3)
(689, 2)
(690, 4)
(691, 3)
(692, 3)
(693, 4)
(694, 2)
(695, 2)
(696, 1)
(697, 2)
(698, 4)
(699, 2)
(700, 3)
(701, 1)
(702, 5)
(703, 3)
(704, 1)
(708, 1)
(709, 2)
(710, 1)
(711, 4)
(712, 4)
(713, 4)
(714, 2)
(715, 1)
(716, 2)
(718, 2)
(719, 1)
(720, 5)
(722, 2)
(723, 1)
(724, 3)
(725, 2)
(726, 2)
(727, 4)
(728, 1)
(729, 2)
(730, 2)
(731, 1)
(732, 2)
(733, 1)
(734, 4)
(735, 3)
(738, 3)
(739, 2)
(741, 2)
(742, 5)
(743, 1)
(744, 1)
(745, 1)
(746, 1)
(747, 2)
(748, 3)
(749, 3)
(750, 2)
(751, 2)
(752, 4)
(753, 2)
(754, 3)
(755, 3)
(756, 3)
(757, 2)
(758, 4)
(760, 4)
(761, 1)
(762, 6)
(763, 4)
(764, 4)
(765, 3)
(766, 3)
(768, 1)
(769, 5)
(770, 2)
(771, 3)
(772, 4)
(773, 3)
(774, 7)
(775, 1)
(776, 1)
(777, 1)
(778, 1)
(779, 3)
(780, 2)
(781, 1)
(783, 3)
(786, 2)
(787, 1)
(788, 1)
(789, 1)
(790, 3)
(791, 1)
(792, 2)
(793, 2)
(794, 1)
(795, 6)
(796, 2)
(797, 3)
(798, 1)
(799, 1)
(800, 2)
(801, 1)
(802, 1)
(803, 6)
(804, 2)
(805, 2)
(807, 2)
(809, 2)
(810, 2)
(811, 1)
(812, 3)
(814, 3)
(815, 4)
(816, 2)
(817, 3)
(818, 2)
(819, 5)
(820, 1)
(821, 1)
(822, 4)
(823, 1)
(824, 1)
(825, 3)
(826, 2)
(829, 2)
(831, 1)
(833, 3)
(834, 2)
(835, 2)
(837, 1)
(838, 1)
(839, 1)
(840, 5)
(841, 2)
(842, 4)
(843, 5)
(844, 3)
(845, 3)
(846, 3)
(849, 5)
(850, 1)
(851, 1)
(852, 2)
(853, 1)
(854, 3)
(855, 3)
(856, 2)
(857, 4)
(858, 3)
(860, 3)
(861, 3)
(862, 1)
(863, 3)
(864, 3)
(866, 4)
(867, 2)
(868, 4)
(869, 1)
(872, 1)
(874, 2)
(875, 1)
(876, 3)
(878, 1)
(879, 3)
(880, 2)
(882, 2)
(883, 7)
(884, 2)
(885, 1)
(887, 3)
(888, 2)
(889, 1)
(890, 1)
(891, 1)
(892, 1)
(893, 1)
(895, 2)
(897, 1)
(898, 2)
(900, 1)
(901, 1)
(903, 1)
(904, 1)
(905, 3)
(906, 1)
(907, 4)
(908, 1)
(909, 2)
(910, 1)
(911, 2)
(912, 3)
(915, 2)
(916, 4)
(917, 1)
(918, 2)
(922, 1)
(923, 1)
(924, 2)
(925, 2)
(926, 2)
(927, 3)
(928, 1)
(930, 1)
(932, 1)
(934, 3)
(937, 1)
(938, 1)
(939, 1)
(940, 1)
(942, 1)
(943, 1)
(944, 4)
(945, 2)
(946, 1)
(947, 2)
(948, 1)
(949, 1)
(950, 2)
(951, 2)
(952, 2)
(953, 2)
(955, 2)
(956, 1)
(957, 2)
(958, 1)
(960, 1)
(961, 2)
(962, 2)
(964, 1)
(967, 3)
(968, 1)
(969, 2)
(970, 2)
(971, 2)
(972, 3)
(973, 2)
(974, 1)
(975, 2)
(976, 1)
(977, 3)
(978, 1)
(982, 1)
(983, 2)
(984, 2)
(988, 2)
(989, 1)
(990, 1)
(991, 1)
(993, 2)
(994, 1)
(996, 1)
(999, 3)
(1002, 5)
(1005, 3)
(1006, 2)
(1007, 1)
(1008, 4)
(1010, 4)
(1011, 1)
(1014, 1)
(1017, 1)
(1020, 2)
(1021, 1)
(1023, 1)
(1024, 1)
(1025, 1)
(1026, 1)
(1028, 2)
(1029, 1)
(1030, 1)
(1031, 3)
(1033, 1)
(1035, 1)
(1036, 1)
(1038, 4)
(1039, 2)
(1040, 1)
(1041, 1)
(1042, 1)
(1043, 2)
(1045, 2)
(1046, 1)
(1047, 1)
(1049, 1)
(1051, 2)
(1052, 2)
(1053, 4)
(1054, 2)
(1055, 1)
(1059, 1)
(1060, 1)
(1061, 1)
(1063, 1)
(1064, 1)
(1065, 2)
(1067, 3)
(1068, 1)
(1071, 2)
(1072, 1)
(1074, 1)
(1075, 3)
(1077, 1)
(1078, 1)
(1079, 2)
(1082, 1)
(1084, 2)
(1086, 1)
(1087, 1)
(1090, 1)
(1093, 1)
(1094, 1)
(1095, 1)
(1096, 1)
(1097, 4)
(1098, 1)
(1101, 1)
(1102, 2)
(1103, 1)
(1104, 1)
(1105, 2)
(1106, 3)
(1107, 1)
(1108, 2)
(1109, 2)
(1110, 2)
(1112, 1)
(1113, 3)
(1114, 2)
(1115, 1)
(1119, 1)
(1121, 1)
(1122, 1)
(1123, 1)
(1124, 1)
(1125, 2)
(1126, 1)
(1128, 1)
(1134, 2)
(1136, 2)
(1138, 1)
(1140, 1)
(1141, 1)
(1144, 1)
(1145, 1)
(1146, 2)
(1148, 2)
(1150, 2)
(1152, 3)
(1158, 2)
(1159, 1)
(1160, 1)
(1161, 1)
(1163, 1)
(1171, 1)
(1173, 2)
(1174, 1)
(1176, 1)
(1177, 1)
(1178, 1)
(1179, 2)
(1180, 1)
(1183, 1)
(1185, 2)
(1188, 1)
(1189, 1)
(1190, 3)
(1191, 1)
(1192, 1)
(1194, 1)
(1196, 1)
(1197, 1)
(1207, 2)
(1208, 2)
(1209, 3)
(1210, 1)
(1211, 1)
(1212, 1)
(1215, 1)
(1217, 1)
(1227, 1)
(1230, 1)
(1231, 1)
(1233, 1)
(1235, 1)
(1236, 2)
(1238, 3)
(1241, 1)
(1250, 1)
(1256, 2)
(1257, 1)
(1258, 1)
(1259, 3)
(1260, 1)
(1261, 3)
(1266, 2)
(1267, 1)
(1271, 1)
(1272, 1)
(1273, 1)
(1277, 1)
(1280, 1)
(1281, 1)
(1285, 1)
(1292, 1)
(1302, 1)
(1304, 1)
(1306, 1)
(1308, 1)
(1310, 1)
(1311, 1)
(1312, 1)
(1313, 2)
(1315, 1)
(1316, 1)
(1319, 1)
(1321, 1)
(1326, 2)
(1328, 1)
(1329, 2)
(1331, 1)
(1332, 1)
(1336, 1)
(1337, 1)
(1342, 1)
(1347, 2)
(1349, 2)
(1351, 2)
(1353, 2)
(1359, 1)
(1360, 1)
(1361, 1)
(1362, 1)
(1366, 2)
(1367, 1)
(1368, 1)
(1374, 1)
(1375, 2)
(1381, 1)
(1382, 1)
(1383, 1)
(1387, 1)
(1390, 1)
(1391, 1)
(1392, 2)
(1395, 1)
(1399, 1)
(1400, 1)
(1401, 2)
(1406, 1)
(1409, 1)
(1410, 1)
(1415, 1)
(1416, 1)
(1418, 1)
(1419, 1)
(1420, 1)
(1422, 1)
(1429, 1)
(1430, 1)
(1431, 2)
(1432, 2)
(1434, 2)
(1442, 1)
(1444, 1)
(1448, 1)
(1449, 1)
(1451, 1)
(1453, 1)
(1458, 1)
(1461, 1)
(1462, 1)
(1466, 1)
(1469, 1)
(1473, 1)
(1474, 1)
(1475, 1)
(1476, 1)
(1478, 1)
(1479, 2)
(1481, 1)
(1482, 1)
(1483, 4)
(1484, 1)
(1489, 1)
(1491, 1)
(1494, 1)
(1501, 1)
(1505, 2)
(1506, 1)
(1508, 2)
(1513, 1)
(1515, 1)
(1516, 1)
(1518, 1)
(1521, 1)
(1526, 2)
(1528, 1)
(1529, 1)
(1530, 1)
(1533, 1)
(1540, 1)
(1541, 1)
(1545, 1)
(1546, 1)
(1548, 1)
(1552, 1)
(1553, 1)
(1559, 1)
(1562, 1)
(1565, 1)
(1566, 1)
(1567, 2)
(1584, 1)
(1586, 3)
(1589, 1)
(1598, 1)
(1603, 2)
(1607, 1)
(1608, 1)
(1613, 1)
(1615, 1)
(1619, 1)
(1622, 2)
(1623, 1)
(1624, 1)
(1626, 1)
(1628, 1)
(1629, 1)
(1633, 3)
(1634, 1)
(1640, 1)
(1641, 2)
(1653, 1)
(1656, 2)
(1660, 1)
(1666, 1)
(1676, 1)
(1685, 1)
(1686, 1)
(1689, 1)
(1696, 1)
(1700, 1)
(1701, 1)
(1705, 1)
(1707, 1)
(1713, 1)
(1721, 2)
(1722, 1)
(1725, 1)
(1726, 1)
(1727, 1)
(1730, 1)
(1745, 1)
(1750, 1)
(1752, 1)
(1758, 1)
(1759, 1)
(1764, 1)
(1768, 1)
(1777, 1)
(1789, 2)
(1791, 1)
(1793, 1)
(1803, 1)
(1804, 1)
(1811, 2)
(1815, 1)
(1818, 1)
(1819, 1)
(1825, 1)
(1827, 1)
(1829, 1)
(1833, 1)
(1850, 2)
(1862, 1)
(1868, 1)
(1870, 1)
(1872, 2)
(1875, 1)
(1877, 1)
(1881, 1)
(1890, 1)
(1896, 1)
(1900, 1)
(1903, 1)
(1910, 1)
(1912, 1)
(1917, 1)
(1932, 1)
(1948, 1)
(1949, 2)
(1956, 1)
(1963, 1)
(1969, 1)
(1978, 1)
(1983, 3)
(1986, 1)
(1990, 1)
(1992, 2)
(1993, 1)
(1997, 1)
(2000, 1)
(2012, 1)
(2025, 1)
(2030, 1)
(2035, 1)
(2038, 1)
(2039, 1)
(2041, 1)
(2044, 2)
(2049, 1)
(2056, 1)
(2064, 1)
(2065, 1)
(2070, 1)
(2071, 1)
(2074, 1)
(2080, 1)
(2082, 1)
(2105, 1)
(2109, 1)
(2114, 1)
(2120, 1)
(2121, 1)
(2127, 1)
(2132, 1)
(2134, 1)
(2135, 1)
(2139, 1)
(2154, 1)
(2156, 1)
(2171, 1)
(2191, 1)
(2198, 1)
(2216, 1)
(2220, 1)
(2223, 1)
(2241, 1)
(2245, 1)
(2252, 1)
(2272, 1)
(2275, 1)
(2276, 1)
(2296, 1)
(2307, 1)
(2311, 1)
(2318, 1)
(2322, 1)
(2323, 1)
(2336, 1)
(2341, 1)
(2347, 1)
(2352, 1)
(2364, 3)
(2365, 1)
(2380, 1)
(2391, 1)
(2404, 1)
(2410, 2)
(2414, 1)
(2448, 1)
(2475, 1)
(2481, 1)
(2488, 1)
(2504, 1)
(2505, 1)
(2507, 1)
(2530, 1)
(2540, 1)
(2541, 1)
(2556, 1)
(2562, 1)
(2569, 1)
(2595, 1)
(2619, 1)
(2623, 1)
(2648, 1)
(2679, 1)
(2701, 1)
(2712, 1)
(2719, 1)
(2737, 1)
(2738, 1)
(2741, 1)
(2745, 1)
(2767, 1)
(2769, 1)
(2782, 1)
(2797, 1)
(2815, 1)
(2881, 1)
(2884, 1)
(2893, 1)
(2906, 1)
(2911, 1)
(2940, 1)
(2969, 1)
(2983, 1)
(3010, 1)
(3070, 2)
(3096, 1)
(3122, 1)
(3126, 1)
(3146, 1)
(3157, 1)
(3273, 1)
(3278, 1)
(3329, 1)
(3332, 1)
(3379, 1)
(3392, 1)
(3398, 1)
(3436, 1)
(3453, 1)
(3481, 1)
(3509, 1)
(3526, 1)
(3615, 1)
(3818, 1)
(3882, 1)
(4057, 1)
(4303, 1)
(4377, 1)
(4497, 1)
(4517, 1)
(4617, 1)
(4826, 1)
(4890, 1)
(4944, 1)
(6024, 1)


==> dat/fracfreq_S3R1.dat <==
(0, 128)
(1, 18)
(2, 25)
(3, 19)
(4, 23)
(5, 15)
(6, 18)
(7, 33)
(8, 15)
(9, 13)
(10, 13)
(11, 25)
(12, 24)
(13, 23)
(14, 12)
(15, 15)
(16, 18)
(17, 18)
(18, 20)
(19, 24)
(20, 8)
(21, 13)
(22, 14)
(23, 14)
(24, 17)
(25, 13)
(26, 16)
(27, 13)
(28, 15)
(29, 10)
(30, 13)
(31, 17)
(32, 13)
(33, 9)
(34, 8)
(35, 16)
(36, 15)
(37, 19)
(38, 13)
(39, 13)
(40, 6)
(41, 15)
(42, 11)
(43, 14)
(44, 8)
(45, 15)
(46, 14)
(47, 6)
(48, 12)
(49, 13)
(50, 13)
(51, 19)
(52, 8)
(53, 13)
(54, 7)
(55, 10)
(56, 12)
(57, 9)
(58, 14)
(59, 12)
(60, 8)
(61, 8)
(62, 5)
(63, 12)
(64, 4)
(65, 9)
(66, 6)
(67, 7)
(68, 10)
(69, 10)
(70, 10)
(71, 8)
(72, 11)
(73, 8)
(74, 8)
(75, 14)
(76, 13)
(77, 11)
(78, 12)
(79, 5)
(80, 7)
(81, 11)
(82, 7)
(83, 7)
(84, 12)
(85, 10)
(86, 2)
(87, 9)
(88, 10)
(89, 10)
(90, 12)
(91, 8)
(92, 11)
(93, 6)
(94, 8)
(95, 8)
(96, 9)
(97, 6)
(98, 7)
(99, 10)
(100, 9)
(101, 8)
(102, 7)
(103, 8)
(104, 6)
(105, 6)
(106, 7)
(107, 9)
(108, 12)
(109, 10)
(110, 12)
(111, 12)
(112, 2)
(113, 9)
(114, 12)
(115, 4)
(116, 9)
(117, 8)
(118, 5)
(119, 5)
(120, 5)
(121, 8)
(122, 8)
(123, 9)
(124, 4)
(125, 8)
(126, 15)
(127, 7)
(128, 13)
(129, 3)
(130, 13)
(131, 6)
(132, 6)
(133, 6)
(134, 13)
(135, 8)
(136, 9)
(137, 7)
(138, 6)
(139, 5)
(140, 4)
(141, 7)
(142, 6)
(143, 10)
(144, 10)
(145, 4)
(146, 3)
(147, 15)
(148, 7)
(149, 10)
(150, 7)
(151, 9)
(152, 10)
(153, 6)
(154, 13)
(155, 11)
(156, 7)
(157, 3)
(158, 9)
(159, 8)
(160, 4)
(161, 7)
(162, 9)
(163, 3)
(164, 11)
(165, 8)
(166, 5)
(167, 4)
(168, 5)
(169, 8)
(170, 3)
(171, 11)
(172, 7)
(173, 10)
(174, 4)
(175, 3)
(176, 5)
(177, 6)
(178, 7)
(179, 6)
(180, 6)
(181, 7)
(182, 7)
(183, 5)
(184, 5)
(185, 5)
(186, 12)
(187, 6)
(188, 11)
(189, 7)
(190, 5)
(191, 5)
(192, 5)
(193, 5)
(194, 14)
(195, 3)
(196, 9)
(197, 11)
(198, 6)
(199, 5)
(200, 7)
(201, 7)
(202, 5)
(203, 4)
(204, 6)
(205, 7)
(206, 12)
(207, 4)
(208, 6)
(209, 7)
(210, 6)
(211, 6)
(212, 8)
(213, 9)
(214, 13)
(215, 7)
(216, 11)
(217, 7)
(218, 5)
(219, 5)
(220, 8)
(221, 6)
(222, 6)
(223, 5)
(224, 9)
(225, 2)
(226, 6)
(227, 7)
(228, 3)
(229, 4)
(230, 5)
(231, 5)
(232, 2)
(233, 5)
(234, 7)
(235, 4)
(236, 8)
(237, 9)
(238, 7)
(239, 5)
(240, 5)
(241, 4)
(242, 6)
(243, 7)
(244, 9)
(245, 6)
(246, 8)
(247, 4)
(248, 4)
(249, 9)
(250, 4)
(251, 5)
(252, 7)
(253, 6)
(255, 4)
(256, 6)
(257, 8)
(258, 2)
(259, 4)
(260, 10)
(261, 3)
(262, 6)
(263, 5)
(264, 4)
(265, 9)
(266, 6)
(267, 6)
(268, 2)
(269, 9)
(270, 4)
(271, 7)
(272, 11)
(273, 4)
(274, 6)
(275, 4)
(276, 5)
(277, 3)
(278, 5)
(279, 6)
(280, 8)
(281, 11)
(282, 9)
(283, 7)
(284, 3)
(285, 6)
(286, 7)
(287, 10)
(288, 5)
(289, 3)
(290, 3)
(291, 3)
(292, 3)
(293, 3)
(294, 4)
(295, 6)
(296, 4)
(297, 5)
(299, 11)
(300, 8)
(301, 8)
(302, 6)
(303, 6)
(304, 6)
(305, 3)
(306, 4)
(307, 3)
(308, 4)
(309, 5)
(310, 4)
(311, 4)
(312, 5)
(313, 6)
(314, 6)
(315, 6)
(316, 7)
(317, 4)
(318, 4)
(319, 1)
(320, 5)
(321, 7)
(322, 6)
(323, 8)
(324, 2)
(325, 4)
(326, 9)
(327, 3)
(328, 3)
(329, 8)
(330, 3)
(331, 12)
(332, 5)
(333, 3)
(334, 2)
(335, 4)
(336, 9)
(337, 4)
(338, 5)
(339, 1)
(340, 1)
(341, 3)
(342, 3)
(343, 4)
(344, 1)
(345, 2)
(346, 6)
(347, 5)
(348, 6)
(349, 5)
(350, 2)
(351, 6)
(352, 2)
(353, 3)
(354, 7)
(355, 3)
(356, 5)
(357, 5)
(358, 5)
(359, 7)
(360, 2)
(361, 3)
(362, 4)
(363, 3)
(364, 7)
(365, 5)
(366, 3)
(367, 4)
(368, 4)
(369, 2)
(370, 5)
(371, 6)
(372, 4)
(373, 4)
(374, 4)
(375, 4)
(376, 8)
(377, 5)
(378, 4)
(379, 5)
(380, 5)
(381, 5)
(382, 4)
(383, 10)
(384, 6)
(385, 3)
(386, 4)
(387, 6)
(388, 2)
(389, 6)
(390, 3)
(391, 10)
(392, 4)
(393, 4)
(394, 2)
(395, 7)
(396, 3)
(397, 7)
(398, 3)
(399, 5)
(400, 6)
(401, 4)
(402, 2)
(403, 8)
(404, 5)
(405, 3)
(406, 6)
(407, 4)
(408, 3)
(409, 7)
(410, 2)
(411, 2)
(412, 7)
(413, 4)
(414, 7)
(415, 4)
(416, 4)
(417, 3)
(418, 2)
(419, 8)
(420, 2)
(421, 5)
(422, 1)
(423, 7)
(424, 4)
(425, 2)
(426, 4)
(427, 2)
(428, 3)
(429, 3)
(430, 3)
(431, 2)
(432, 3)
(433, 2)
(434, 3)
(435, 6)
(436, 3)
(437, 3)
(438, 1)
(439, 3)
(440, 6)
(441, 1)
(442, 6)
(443, 4)
(444, 2)
(445, 5)
(447, 8)
(449, 3)
(450, 4)
(451, 4)
(452, 5)
(453, 3)
(454, 1)
(455, 7)
(456, 4)
(457, 7)
(458, 3)
(459, 5)
(460, 5)
(461, 5)
(462, 7)
(463, 2)
(464, 4)
(465, 3)
(466, 4)
(467, 4)
(468, 2)
(469, 5)
(470, 4)
(471, 5)
(472, 5)
(473, 5)
(474, 2)
(475, 4)
(476, 2)
(477, 2)
(478, 7)
(479, 3)
(480, 3)
(481, 3)
(482, 4)
(483, 3)
(484, 4)
(485, 2)
(486, 3)
(487, 2)
(488, 3)
(489, 4)
(490, 4)
(491, 1)
(492, 1)
(493, 3)
(494, 3)
(495, 4)
(496, 5)
(497, 4)
(498, 6)
(499, 3)
(500, 1)
(501, 3)
(502, 2)
(503, 4)
(504, 4)
(505, 5)
(506, 6)
(507, 5)
(509, 3)
(510, 5)
(511, 2)
(512, 5)
(513, 1)
(514, 5)
(515, 2)
(516, 5)
(517, 2)
(518, 2)
(519, 4)
(520, 5)
(521, 5)
(522, 4)
(523, 3)
(524, 7)
(526, 2)
(527, 1)
(528, 1)
(529, 4)
(530, 2)
(531, 4)
(532, 4)
(533, 3)
(534, 2)
(536, 5)
(538, 6)
(539, 6)
(540, 4)
(541, 2)
(542, 1)
(543, 8)
(544, 5)
(545, 2)
(546, 2)
(547, 3)
(548, 1)
(549, 4)
(550, 1)
(551, 1)
(552, 1)
(553, 5)
(554, 3)
(555, 2)
(557, 2)
(558, 6)
(560, 4)
(561, 4)
(562, 2)
(563, 4)
(564, 4)
(565, 3)
(566, 4)
(567, 4)
(568, 5)
(569, 9)
(570, 4)
(571, 4)
(572, 1)
(573, 3)
(574, 3)
(575, 3)
(576, 1)
(577, 2)
(579, 3)
(580, 6)
(582, 2)
(583, 2)
(584, 2)
(585, 3)
(586, 3)
(587, 3)
(588, 5)
(589, 1)
(590, 2)
(591, 1)
(592, 2)
(593, 4)
(594, 5)
(595, 3)
(596, 3)
(597, 5)
(598, 2)
(600, 4)
(601, 4)
(602, 3)
(603, 2)
(604, 5)
(605, 2)
(606, 1)
(607, 1)
(608, 3)
(609, 2)
(610, 1)
(611, 3)
(612, 3)
(613, 5)
(614, 6)
(615, 7)
(616, 1)
(617, 4)
(618, 2)
(619, 1)
(620, 5)
(621, 2)
(623, 4)
(624, 2)
(625, 4)
(626, 2)
(627, 5)
(628, 2)
(629, 3)
(630, 6)
(632, 4)
(633, 1)
(634, 3)
(635, 4)
(636, 11)
(637, 1)
(638, 3)
(639, 1)
(640, 1)
(641, 3)
(642, 1)
(643, 1)
(644, 1)
(645, 1)
(646, 1)
(647, 1)
(648, 4)
(649, 2)
(650, 4)
(651, 1)
(652, 5)
(653, 2)
(654, 3)
(655, 2)
(657, 1)
(658, 2)
(659, 1)
(660, 3)
(662, 3)
(663, 2)
(664, 2)
(665, 2)
(666, 4)
(667, 3)
(669, 1)
(670, 3)
(671, 2)
(672, 2)
(674, 5)
(675, 2)
(676, 1)
(677, 1)
(678, 8)
(679, 5)
(680, 6)
(682, 3)
(683, 2)
(685, 2)
(686, 1)
(687, 3)
(688, 4)
(689, 4)
(690, 1)
(691, 1)
(692, 1)
(694, 6)
(695, 3)
(696, 3)
(698, 1)
(699, 1)
(700, 3)
(701, 3)
(702, 2)
(703, 4)
(704, 5)
(705, 4)
(706, 2)
(707, 2)
(708, 2)
(710, 2)
(711, 1)
(712, 3)
(713, 2)
(715, 2)
(716, 2)
(717, 2)
(718, 3)
(719, 1)
(720, 1)
(722, 4)
(723, 1)
(724, 1)
(726, 3)
(727, 1)
(728, 2)
(729, 5)
(730, 1)
(731, 2)
(732, 4)
(733, 4)
(734, 1)
(735, 4)
(736, 1)
(737, 3)
(738, 2)
(739, 1)
(740, 2)
(741, 1)
(742, 3)
(743, 2)
(744, 2)
(745, 3)
(746, 1)
(747, 2)
(748, 2)
(749, 5)
(750, 2)
(751, 4)
(752, 3)
(753, 1)
(754, 2)
(755, 1)
(756, 2)
(757, 3)
(758, 1)
(759, 3)
(760, 2)
(761, 1)
(762, 1)
(763, 2)
(764, 2)
(765, 1)
(766, 1)
(767, 2)
(768, 1)
(770, 1)
(771, 2)
(772, 3)
(773, 1)
(774, 2)
(775, 1)
(776, 1)
(777, 4)
(779, 5)
(781, 2)
(782, 1)
(783, 1)
(784, 2)
(785, 2)
(787, 1)
(790, 1)
(791, 1)
(792, 3)
(793, 3)
(794, 4)
(795, 3)
(796, 2)
(797, 2)
(798, 1)
(799, 2)
(800, 2)
(802, 3)
(804, 1)
(805, 2)
(806, 4)
(807, 3)
(808, 2)
(809, 1)
(810, 3)
(812, 1)
(813, 4)
(814, 1)
(817, 4)
(818, 2)
(819, 1)
(820, 2)
(821, 1)
(824, 1)
(825, 1)
(826, 1)
(827, 2)
(829, 1)
(830, 1)
(831, 1)
(833, 1)
(834, 1)
(836, 2)
(837, 3)
(838, 2)
(839, 3)
(840, 1)
(841, 5)
(842, 1)
(844, 1)
(845, 1)
(846, 2)
(847, 2)
(848, 2)
(849, 3)
(851, 2)
(852, 1)
(854, 2)
(855, 2)
(856, 1)
(860, 1)
(861, 2)
(862, 1)
(864, 2)
(865, 2)
(866, 4)
(869, 2)
(870, 1)
(871, 1)
(872, 2)
(873, 2)
(875, 1)
(876, 1)
(877, 1)
(879, 2)
(880, 1)
(882, 1)
(883, 1)
(884, 1)
(886, 1)
(887, 1)
(888, 2)
(889, 2)
(890, 1)
(891, 2)
(894, 1)
(895, 1)
(896, 4)
(899, 1)
(900, 2)
(902, 2)
(903, 1)
(905, 4)
(906, 1)
(909, 5)
(910, 3)
(911, 3)
(912, 3)
(916, 3)
(918, 2)
(921, 4)
(922, 1)
(924, 1)
(928, 1)
(930, 1)
(931, 1)
(933, 1)
(935, 1)
(938, 1)
(939, 2)
(941, 1)
(942, 2)
(944, 1)
(945, 1)
(948, 2)
(949, 2)
(950, 2)
(951, 1)
(952, 1)
(953, 3)
(954, 3)
(956, 1)
(957, 4)
(958, 2)
(960, 2)
(962, 1)
(963, 1)
(964, 1)
(965, 2)
(966, 2)
(967, 1)
(968, 1)
(969, 1)
(970, 3)
(974, 1)
(976, 1)
(978, 1)
(980, 2)
(981, 1)
(983, 3)
(984, 2)
(985, 1)
(986, 1)
(987, 1)
(989, 2)
(990, 1)
(994, 1)
(995, 1)
(996, 1)
(997, 1)
(998, 1)
(999, 1)
(1000, 1)
(1001, 1)
(1005, 1)
(1006, 1)
(1008, 1)
(1009, 3)
(1013, 1)
(1016, 2)
(1017, 1)
(1022, 1)
(1023, 1)
(1024, 1)
(1026, 1)
(1027, 3)
(1028, 2)
(1030, 1)
(1032, 1)
(1033, 1)
(1034, 1)
(1036, 1)
(1037, 1)
(1038, 2)
(1040, 1)
(1041, 2)
(1043, 2)
(1045, 1)
(1048, 1)
(1049, 1)
(1050, 1)
(1052, 1)
(1054, 1)
(1057, 2)
(1058, 1)
(1059, 3)
(1062, 2)
(1064, 3)
(1065, 1)
(1066, 1)
(1068, 2)
(1071, 1)
(1072, 1)
(1073, 2)
(1074, 1)
(1077, 2)
(1079, 2)
(1080, 1)
(1083, 1)
(1084, 3)
(1085, 2)
(1086, 1)
(1090, 1)
(1093, 4)
(1094, 2)
(1095, 2)
(1096, 1)
(1100, 1)
(1102, 1)
(1103, 1)
(1106, 1)
(1107, 2)
(1109, 2)
(1110, 1)
(1111, 1)
(1113, 1)
(1118, 2)
(1123, 1)
(1124, 1)
(1125, 2)
(1126, 1)
(1127, 2)
(1128, 1)
(1129, 2)
(1130, 2)
(1132, 3)
(1133, 1)
(1135, 1)
(1136, 1)
(1138, 1)
(1139, 1)
(1140, 1)
(1141, 2)
(1142, 1)
(1144, 1)
(1145, 1)
(1146, 1)
(1147, 1)
(1148, 2)
(1150, 1)
(1152, 2)
(1153, 1)
(1154, 1)
(1155, 1)
(1157, 2)
(1168, 1)
(1170, 1)
(1171, 2)
(1174, 1)
(1176, 1)
(1181, 1)
(1184, 1)
(1191, 2)
(1194, 1)
(1196, 2)
(1197, 1)
(1199, 1)
(1201, 2)
(1202, 2)
(1208, 2)
(1212, 1)
(1214, 3)
(1218, 2)
(1221, 1)
(1222, 1)
(1226, 1)
(1229, 1)
(1231, 1)
(1232, 1)
(1235, 1)
(1237, 1)
(1239, 1)
(1240, 1)
(1241, 1)
(1242, 1)
(1243, 1)
(1244, 1)
(1245, 1)
(1247, 1)
(1249, 1)
(1258, 1)
(1261, 2)
(1262, 1)
(1263, 1)
(1264, 1)
(1265, 2)
(1266, 2)
(1267, 1)
(1269, 1)
(1270, 1)
(1271, 1)
(1272, 1)
(1277, 1)
(1278, 1)
(1280, 1)
(1282, 1)
(1283, 3)
(1285, 2)
(1286, 1)
(1287, 1)
(1291, 1)
(1295, 1)
(1297, 1)
(1300, 1)
(1304, 1)
(1305, 1)
(1306, 1)
(1307, 2)
(1309, 3)
(1311, 1)
(1314, 1)
(1317, 1)
(1321, 1)
(1329, 1)
(1330, 1)
(1332, 1)
(1333, 2)
(1334, 1)
(1339, 1)
(1340, 2)
(1341, 1)
(1344, 3)
(1348, 1)
(1351, 1)
(1354, 1)
(1355, 1)
(1356, 1)
(1361, 1)
(1365, 1)
(1366, 1)
(1371, 2)
(1375, 1)
(1376, 1)
(1378, 1)
(1383, 1)
(1392, 1)
(1396, 1)
(1408, 1)
(1410, 2)
(1413, 1)
(1418, 3)
(1420, 2)
(1429, 1)
(1431, 1)
(1435, 1)
(1436, 1)
(1437, 1)
(1438, 2)
(1444, 1)
(1449, 1)
(1450, 3)
(1452, 1)
(1454, 1)
(1456, 2)
(1457, 1)
(1458, 1)
(1459, 1)
(1460, 1)
(1464, 1)
(1467, 1)
(1469, 1)
(1470, 2)
(1473, 1)
(1476, 2)
(1477, 3)
(1479, 2)
(1480, 1)
(1484, 1)
(1491, 1)
(1492, 1)
(1495, 1)
(1500, 1)
(1508, 1)
(1511, 1)
(1516, 1)
(1517, 1)
(1519, 1)
(1527, 1)
(1532, 1)
(1533, 1)
(1541, 1)
(1544, 2)
(1547, 1)
(1557, 1)
(1559, 1)
(1562, 1)
(1576, 1)
(1578, 2)
(1579, 1)
(1581, 1)
(1584, 1)
(1592, 1)
(1598, 1)
(1604, 2)
(1605, 1)
(1607, 1)
(1615, 1)
(1616, 1)
(1617, 1)
(1619, 1)
(1624, 1)
(1625, 1)
(1628, 1)
(1634, 1)
(1637, 1)
(1647, 1)
(1651, 1)
(1653, 1)
(1655, 1)
(1659, 1)
(1663, 1)
(1669, 3)
(1673, 1)
(1682, 1)
(1684, 1)
(1691, 1)
(1693, 2)
(1699, 1)
(1703, 1)
(1706, 1)
(1707, 1)
(1708, 2)
(1712, 1)
(1715, 1)
(1716, 1)
(1720, 1)
(1745, 1)
(1758, 1)
(1762, 1)
(1763, 2)
(1775, 1)
(1780, 1)
(1787, 2)
(1800, 1)
(1811, 1)
(1813, 1)
(1818, 1)
(1822, 1)
(1830, 1)
(1837, 1)
(1839, 2)
(1843, 1)
(1866, 1)
(1868, 1)
(1871, 1)
(1874, 1)
(1884, 1)
(1892, 1)
(1896, 1)
(1897, 1)
(1904, 1)
(1910, 1)
(1911, 1)
(1922, 1)
(1936, 1)
(1937, 1)
(1943, 1)
(1946, 1)
(1949, 1)
(1952, 1)
(1991, 1)
(1992, 1)
(1995, 1)
(2006, 2)
(2012, 1)
(2014, 1)
(2017, 1)
(2021, 1)
(2030, 1)
(2034, 1)
(2037, 1)
(2045, 3)
(2047, 1)
(2063, 1)
(2067, 1)
(2069, 1)
(2074, 1)
(2080, 2)
(2089, 1)
(2104, 1)
(2107, 2)
(2111, 1)
(2116, 1)
(2121, 1)
(2122, 1)
(2143, 1)
(2167, 1)
(2170, 1)
(2171, 1)
(2173, 1)
(2177, 1)
(2181, 1)
(2194, 1)
(2210, 1)
(2255, 1)
(2270, 1)
(2283, 1)
(2299, 1)
(2333, 1)
(2335, 1)
(2339, 1)
(2345, 1)
(2369, 1)
(2373, 1)
(2402, 1)
(2423, 1)
(2427, 1)
(2445, 1)
(2473, 1)
(2483, 1)
(2487, 1)
(2535, 1)
(2557, 1)
(2567, 1)
(2647, 1)
(2671, 1)
(2673, 1)
(2689, 1)
(2724, 1)
(2763, 1)
(2766, 1)
(2776, 1)
(2788, 1)
(2812, 1)
(2992, 1)
(3014, 1)
(3022, 2)
(3124, 1)
(3241, 1)
(3276, 1)
(3429, 1)
(3445, 1)
(3477, 1)
(3595, 1)
(3643, 1)
(3987, 1)
(4352, 1)
(4418, 1)
(4643, 1)
(4970, 1)
(5545, 1)


==> dat/fraqdist_Goldman.dat <==
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0
24	0
25	0
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0
41	0
42	0
43	0
44	0
45	0
46	0
47	0
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	0
56	0
57	0
58	0
59	0
60	0
61	0
62	0
63	0
64	0
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	0
78	0
79	0
80	0
81	0
82	0
83	0
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0
100	0
101	0
102	0
103	0
104	103445
105	107207
106	110677
107	117003
108	124408
109	134261
110	151304
111	178702
112	231081
113	323590
114	550115
115	1366242
116	6638533
117	39942346
118	690251
119	16834
120	5256
121	3061
122	2785
123	1956
124	1689
125	1569
126	1362
127	1401
128	1169
129	1229
130	1089
131	982
132	996
133	872
134	851
135	845
136	764
137	815
138	741
139	722
140	657
141	627
142	618
143	596
144	610
145	569
146	510
147	542
148	499
149	456
150	403
151	436
152	456
153	363
154	346
155	357
156	298
157	347
158	342
159	298
160	284
161	290
162	276
163	251
164	263
165	328
166	660
167	2282
168	223
169	170
170	147
171	153
172	131
173	131
174	131
175	104
176	97
177	93
178	89
179	100
180	81
181	81
182	81
183	72
184	51
185	42
186	34
187	54
188	55
189	29
190	62
191	59
192	233
193	95
194	157
195	268
196	1031
197	389
198	2875
199	0
200	0


==> dat/goldman_gcvsfreq.dat <==
0 0.507221 0.0250221
1 0.512346 0.0402378
2 0.517436 0.0352489
3 0.506614 0.0395287
4 0.511043 0.0367628
5 0.508327 0.0357369
6 0.509503 0.0370555
7 0.509919 0.036076
8 0.511446 0.0369361
9 0.50825 0.0357587
10 0.506973 0.0350282
11 0.507711 0.0352982
12 0.508166 0.0350294
13 0.505677 0.0345329
14 0.506463 0.0346769
15 0.504388 0.0350047
16 0.504798 0.0347712
17 0.504543 0.033862
18 0.505722 0.0352602
19 0.505303 0.0332557
20 0.503539 0.0339079
21 0.505388 0.0332949
22 0.503062 0.0331625
23 0.504434 0.0339707
24 0.502602 0.032858
25 0.50392 0.03306
26 0.503712 0.0330028
27 0.503068 0.0327322
28 0.502798 0.0333102
29 0.502321 0.0331961
30 0.501852 0.0323193
31 0.501737 0.0328385
32 0.500305 0.0323764
33 0.502273 0.0326583
34 0.500417 0.0332036
35 0.50099 0.0328313
36 0.500831 0.0333139
37 0.501065 0.0330451
38 0.500476 0.0315614
39 0.499845 0.032374
40 0.49956 0.0318914
41 0.499372 0.0320743
42 0.499754 0.0324119
43 0.49939 0.032018
44 0.500332 0.0320569
45 0.499287 0.0318333
46 0.500069 0.0315516
47 0.500224 0.0316969
48 0.497641 0.0316778
49 0.497165 0.0300289
50 0.497633 0.031834
51 0.499339 0.0311285
52 0.499309 0.0311059
53 0.498348 0.0307402
54 0.49631 0.0302834
55 0.496795 0.031468
56 0.496985 0.0326152
57 0.497567 0.0314039
58 0.497335 0.0317471
59 0.498334 0.0314955
60 0.496604 0.0307394
61 0.49894 0.0310256
62 0.498139 0.0311442
63 0.497089 0.0305598
64 0.496158 0.0313843
65 0.497929 0.0313888
66 0.496681 0.030798
67 0.496447 0.0310338
68 0.497278 0.0309704
69 0.495367 0.0303686
70 0.497385 0.0313142
71 0.497569 0.0303205
72 0.495469 0.0308525
73 0.495426 0.0296792
74 0.496968 0.0302474
75 0.494417 0.0311306
76 0.495441 0.0310003
77 0.493167 0.0304505
78 0.4951 0.0307818
79 0.493862 0.0301963
80 0.495014 0.030693
81 0.495885 0.0309261
82 0.49541 0.0291887
83 0.496595 0.0305914
84 0.493531 0.0295778
85 0.495566 0.0297423
86 0.495155 0.0320177
87 0.492926 0.0289027
88 0.494516 0.0310317
89 0.495255 0.0305318
90 0.496637 0.0303485
91 0.495372 0.0299213
92 0.494817 0.0290638
93 0.494124 0.030589
94 0.49407 0.029509
95 0.494277 0.0308165
96 0.493145 0.0307476
97 0.493767 0.0303757
98 0.490514 0.0288982
99 0.49414 0.0300202
100 0.491406 0.0306648
101 0.495488 0.0299534
102 0.49394 0.0288113
103 0.493692 0.0287101
104 0.494553 0.0286819
105 0.491453 0.0295915
106 0.495928 0.0297107
107 0.491937 0.0281936
108 0.492314 0.0285526
109 0.495422 0.0299206
110 0.495463 0.0299577
111 0.491581 0.0286618
112 0.491397 0.0278302
113 0.491985 0.0292205
114 0.495887 0.0283044
115 0.493956 0.0301172
116 0.494884 0.0296079
117 0.491852 0.0304099
118 0.492597 0.0276881
119 0.493523 0.0256359
120 0.488039 0.0295879
121 0.49042 0.0285738
122 0.497749 0.0276568
123 0.491219 0.0287189
124 0.490598 0.0299186
125 0.493575 0.0279472
126 0.488448 0.0295709
127 0.488429 0.0272993
128 0.493265 0.0304603
129 0.490551 0.0280028
130 0.49228 0.0285939
131 0.491849 0.0288764
132 0.494157 0.0324738
133 0.490654 0.0296445
134 0.492291 0.0270084
135 0.488989 0.0270945
136 0.490408 0.0289304
137 0.487551 0.0338827
138 0.494671 0.0271074
139 0.494678 0.0254983
140 0.486586 0.0317036
141 0.489905 0.0246728
142 0.489687 0.0278016
143 0.486978 0.0307462
144 0.492768 0.0307201
145 0.488918 0.0252655
146 0.484978 0.026545
147 0.490547 0.0253754
148 0.491715 0.032217
149 0.494344 0.0321679
150 0.495727 0.0312913
151 0.49265 0.023978
152 0.495014 0.0226693
153 0.491453 0.0214386
154 0.488282 0.0249178
155 0.484176 0.0259256
156 0.500648 0.0239011
157 0.493973 0.0269016
158 0.485714 0.0295714
159 0.487179 0.0246598
160 0.485812 0.0264466
161 0.488939 0.029079
162 0.488734 0.0264028
163 0.494777 0.0219864
164 0.490842 0.0208645
165 0.483333 0.0274936
166 0.492991 0.0208967
167 0.490764 0.0248262
168 0.486772 0.0232169
169 0.490256 0.0326026
170 0.488401 0.0245013
171 0.497436 0.0269739
172 0.500855 0.0213504
173 0.488494 0.0241388
174 0.481624 0.0259631
175 0.482681 0.0262147
176 0.494777 0.0305374
177 0.492403 0.0346759
178 0.483892 0.0249836
179 0.493162 0.0317622
180 0.487179 0.0356524
181 0.49359 0.0180046
182 0.495727 0.0336496
183 0.495727 0.0206162
184 0.493213 0.0224731
185 0.495116 0.0217821
186 0.492878 0.0316611
187 0.519943 0.022297
188 0.504274 0.0130558
189 0.486111 0.045716
190 0.48623 0.029455
191 0.502374 0.0212352
192 0.48718 0.0258437
193 0.489622 0.0344054
194 0.467949 0.0194667
195 0.524786 0.019188
196 0.502849 0.0166734
197 0.508547 0.0200445
198 0.47619 0.0312252
199 0.500611 0.0157315
200 0.485043 0.0185048
201 0.475783 0.0139572
202 0.478632 0.0291101
203 0.474359 0.0128205
204 0.487179 0
205 0.461538 0
206 0.508547 0.00740194
207 0.46398 0.0156364
208 0.470085 0.00854701
209 0.474359 0.0128205
210 0.488401 0.0346214
211 0.5 0.0213675
212 0.487179 0
213 0.472934 0.0384352
214 0.517094 0.0042735
215 0.521368 0
216 0.470085 0
217 0.487179 0
218 0.502137 0.0164127
219 0.461538 0.025641
221 0.461538 0
222 0.495726 0
223 0.487179 0.0202259
224 0.487179 0.00854701
225 0.5 0.00427352
226 0.492878 0.0224331
228 0.547009 0
230 0.45584 0.0040291
231 0.495727 0.00854702
233 0.507123 0.0329796
234 0.487179 0
235 0.474359 0.0213675
236 0.538462 0
238 0.487179 0.0184637
239 0.534188 0.0470086
241 0.538462 0
242 0.457265 0.0128205
243 0.504274 0
246 0.461538 0
249 0.482906 0.0213675
250 0.478632 0
263 0.478632 0
274 0.564103 0
281 0.444444 0
323 0.504274 0


==> dat/goldmanhist.dat <==
0	16
8	30
16	104
24	265
32	502
40	895
48	1403
56	1913
64	2525
72	2983
80	3349
88	3742
96	4130
104	4292
112	4624
120	4645
128	4674
136	4762
144	4692
152	4693
160	4451
168	4572
176	4243
184	4216
192	4062
200	3824
208	3727
216	3565
224	3523
232	3270
240	3224
248	3043
256	2814
264	2672
272	2670
280	2500
288	2347
296	2224
304	2093
312	2087
320	1880
328	1862
336	1766
344	1656
352	1555
360	1470
368	1400
376	1377
384	1256
392	1208
400	1140
408	992
416	1006
424	951
432	832
440	853
448	761
456	727
464	707
472	671
480	660
488	600
496	542
504	534
512	472
520	448
528	438
536	403
544	363
552	348
560	351
568	328
576	289
584	302
592	251
600	222
608	237
616	189
624	189
632	190
640	159
648	168
656	140
664	160
672	115
680	128
688	124
696	118
704	111
712	117
720	88
728	77
736	76
744	60
752	69
760	51
768	59
776	35
784	50
792	47
800	46
808	23
816	37
824	21
832	30
840	26
848	29
856	27
864	27
872	28
880	20
888	18
896	16
904	14
912	17
920	9
928	19
936	15
944	12
952	6
960	8
968	6
976	2
984	10
992	5
1000	7
1008	10
1016	5
1024	4
1032	2
1040	4
1048	3
1056	4
1064	6
1072	3
1080	2
1088	4
1096	0
1104	1
1112	0
1120	4
1128	3
1136	2
1144	0
1152	1
1160	2
1168	0
1176	2
1184	1
1192	2
1200	0
1208	1
1216	0
1224	0
1232	0
1240	0
1248	0
1256	1
1264	0
1272	0
1280	0
1288	1
1296	2
1304	0
1312	0
1320	0
1328	0
1336	0
1344	0
1352	0
1360	1
1368	0
1376	0
1384	0
1392	0
1400	0
1408	0
1416	1
1424	0
1432	0
1440	0
1448	0
1456	0
1464	0
1472	0
1480	0
1488	0
1496	0
1504	0
1512	0
1520	0
1528	0
1536	0
1544	0
1552	0
1560	1
1568	0
1576	0
1584	0
1592	0


==> dat/shuffle0.dat <==
3.900000000000000000e+01 3.000000000000000000e+00
4.846000000000000085e+01 4.000000000000000000e+00
5.792000000000000171e+01 1.400000000000000000e+01
6.737999999999999545e+01 2.200000000000000000e+01
7.684000000000000341e+01 3.900000000000000000e+01
8.630000000000001137e+01 5.900000000000000000e+01
9.576000000000000512e+01 1.110000000000000000e+02
1.052199999999999989e+02 1.360000000000000000e+02
1.146800000000000068e+02 2.060000000000000000e+02
1.241400000000000148e+02 2.060000000000000000e+02
1.336000000000000227e+02 2.970000000000000000e+02
1.430600000000000023e+02 3.290000000000000000e+02
1.525200000000000102e+02 3.780000000000000000e+02
1.619800000000000182e+02 5.060000000000000000e+02
1.714399999999999977e+02 4.810000000000000000e+02
1.809000000000000057e+02 5.540000000000000000e+02
1.903600000000000136e+02 5.470000000000000000e+02
1.998200000000000216e+02 7.080000000000000000e+02
2.092800000000000296e+02 5.850000000000000000e+02
2.187400000000000091e+02 6.840000000000000000e+02
2.282000000000000171e+02 6.410000000000000000e+02
2.376600000000000250e+02 7.470000000000000000e+02
2.471200000000000045e+02 6.770000000000000000e+02
2.565800000000000409e+02 7.850000000000000000e+02
2.660400000000000205e+02 6.330000000000000000e+02
2.755000000000000000e+02 6.610000000000000000e+02
2.849600000000000364e+02 6.720000000000000000e+02
2.944200000000000159e+02 6.110000000000000000e+02
3.038799999999999955e+02 6.820000000000000000e+02
3.133400000000000318e+02 5.970000000000000000e+02
3.228000000000000114e+02 6.240000000000000000e+02
3.322600000000000477e+02 5.110000000000000000e+02
3.417200000000000273e+02 5.440000000000000000e+02
3.511800000000000068e+02 4.310000000000000000e+02
3.606400000000000432e+02 4.560000000000000000e+02
3.701000000000000227e+02 3.770000000000000000e+02
3.795600000000000591e+02 4.140000000000000000e+02
3.890200000000000387e+02 3.410000000000000000e+02
3.984800000000000182e+02 3.200000000000000000e+02
4.079400000000000546e+02 3.710000000000000000e+02
4.174000000000000341e+02 3.070000000000000000e+02
4.268600000000000136e+02 3.040000000000000000e+02
4.363200000000000500e+02 2.330000000000000000e+02
4.457800000000000296e+02 2.370000000000000000e+02
4.552400000000000091e+02 1.850000000000000000e+02
4.647000000000000455e+02 1.850000000000000000e+02
4.741600000000000250e+02 1.520000000000000000e+02
4.836200000000000614e+02 1.630000000000000000e+02
4.930800000000000409e+02 1.190000000000000000e+02
5.025400000000000205e+02 1.190000000000000000e+02
5.120000000000000000e+02 1.110000000000000000e+02
5.214600000000000364e+02 9.300000000000000000e+01
5.309200000000000728e+02 8.700000000000000000e+01
5.403800000000001091e+02 7.700000000000000000e+01
5.498400000000000318e+02 9.500000000000000000e+01
5.593000000000000682e+02 8.100000000000000000e+01
5.687599999999999909e+02 6.700000000000000000e+01
5.782200000000000273e+02 4.400000000000000000e+01
5.876800000000000637e+02 4.600000000000000000e+01
5.971400000000001000e+02 3.600000000000000000e+01
6.066000000000000227e+02 3.900000000000000000e+01
6.160600000000000591e+02 3.900000000000000000e+01
6.255200000000000955e+02 2.700000000000000000e+01
6.349800000000000182e+02 2.700000000000000000e+01
6.444400000000000546e+02 1.500000000000000000e+01
6.539000000000000909e+02 2.300000000000000000e+01
6.633600000000000136e+02 2.000000000000000000e+01
6.728200000000000500e+02 1.700000000000000000e+01
6.822800000000000864e+02 1.200000000000000000e+01
6.917400000000000091e+02 3.000000000000000000e+00
7.012000000000000455e+02 1.100000000000000000e+01
7.106600000000000819e+02 1.000000000000000000e+01
7.201200000000001182e+02 6.000000000000000000e+00
7.295800000000000409e+02 6.000000000000000000e+00
7.390400000000000773e+02 6.000000000000000000e+00
7.485000000000001137e+02 4.000000000000000000e+00
7.579600000000000364e+02 4.000000000000000000e+00
7.674200000000000728e+02 0.000000000000000000e+00
7.768800000000001091e+02 5.000000000000000000e+00
7.863400000000000318e+02 4.000000000000000000e+00
7.958000000000000682e+02 5.000000000000000000e+00
8.052600000000001046e+02 4.000000000000000000e+00
8.147200000000000273e+02 0.000000000000000000e+00
8.241800000000000637e+02 0.000000000000000000e+00
8.336400000000001000e+02 2.000000000000000000e+00
8.431000000000000227e+02 0.000000000000000000e+00
8.525600000000000591e+02 0.000000000000000000e+00
8.620200000000000955e+02 0.000000000000000000e+00
8.714800000000000182e+02 1.000000000000000000e+00
8.809400000000000546e+02 0.000000000000000000e+00
8.904000000000000909e+02 0.000000000000000000e+00
8.998600000000001273e+02 0.000000000000000000e+00
9.093200000000000500e+02 0.000000000000000000e+00
9.187800000000000864e+02 0.000000000000000000e+00
9.282400000000001228e+02 1.000000000000000000e+00
9.377000000000000455e+02 2.000000000000000000e+00
9.471600000000000819e+02 0.000000000000000000e+00
9.566200000000001182e+02 1.000000000000000000e+00
9.660800000000000409e+02 0.000000000000000000e+00
9.755400000000000773e+02 1.000000000000000000e+00


==> dat/shuffle22.dat <==
8.000000000000000000e+00 2.440000000000000000e+02
3.700000000000000000e+01 9.190000000000000000e+02
6.600000000000000000e+01 1.469000000000000000e+03
9.500000000000000000e+01 1.777000000000000000e+03
1.240000000000000000e+02 1.739000000000000000e+03
1.530000000000000000e+02 1.633000000000000000e+03
1.820000000000000000e+02 1.469000000000000000e+03
2.110000000000000000e+02 1.320000000000000000e+03
2.400000000000000000e+02 1.197000000000000000e+03
2.690000000000000000e+02 1.006000000000000000e+03
2.980000000000000000e+02 8.570000000000000000e+02
3.270000000000000000e+02 7.570000000000000000e+02
3.560000000000000000e+02 6.260000000000000000e+02
3.850000000000000000e+02 6.140000000000000000e+02
4.140000000000000000e+02 5.330000000000000000e+02
4.430000000000000000e+02 4.360000000000000000e+02
4.720000000000000000e+02 4.400000000000000000e+02
5.010000000000000000e+02 3.170000000000000000e+02
5.300000000000000000e+02 2.980000000000000000e+02
5.590000000000000000e+02 2.370000000000000000e+02
5.880000000000000000e+02 2.120000000000000000e+02
6.170000000000000000e+02 2.250000000000000000e+02
6.460000000000000000e+02 1.800000000000000000e+02
6.750000000000000000e+02 1.460000000000000000e+02
7.040000000000000000e+02 1.390000000000000000e+02
7.330000000000000000e+02 1.040000000000000000e+02
7.620000000000000000e+02 9.700000000000000000e+01
7.910000000000000000e+02 1.090000000000000000e+02
8.200000000000000000e+02 9.800000000000000000e+01
8.490000000000000000e+02 7.400000000000000000e+01
8.780000000000000000e+02 6.600000000000000000e+01
9.070000000000000000e+02 7.100000000000000000e+01
9.360000000000000000e+02 5.900000000000000000e+01
9.650000000000000000e+02 3.700000000000000000e+01
9.940000000000000000e+02 4.300000000000000000e+01
1.023000000000000000e+03 4.300000000000000000e+01
1.052000000000000000e+03 3.800000000000000000e+01
1.081000000000000000e+03 3.800000000000000000e+01
1.110000000000000000e+03 2.700000000000000000e+01
1.139000000000000000e+03 2.700000000000000000e+01
1.168000000000000000e+03 2.200000000000000000e+01
1.197000000000000000e+03 2.900000000000000000e+01
1.226000000000000000e+03 1.900000000000000000e+01
1.255000000000000000e+03 1.400000000000000000e+01
1.284000000000000000e+03 1.900000000000000000e+01
1.313000000000000000e+03 2.100000000000000000e+01
1.342000000000000000e+03 1.600000000000000000e+01
1.371000000000000000e+03 1.300000000000000000e+01
1.400000000000000000e+03 8.000000000000000000e+00
1.429000000000000000e+03 9.000000000000000000e+00
1.458000000000000000e+03 7.000000000000000000e+00
1.487000000000000000e+03 5.000000000000000000e+00
1.516000000000000000e+03 1.000000000000000000e+01
1.545000000000000000e+03 1.000000000000000000e+01
1.574000000000000000e+03 6.000000000000000000e+00
1.603000000000000000e+03 5.000000000000000000e+00
1.632000000000000000e+03 3.000000000000000000e+00
1.661000000000000000e+03 3.000000000000000000e+00
1.690000000000000000e+03 4.000000000000000000e+00
1.719000000000000000e+03 2.000000000000000000e+00
1.748000000000000000e+03 3.000000000000000000e+00
1.777000000000000000e+03 7.000000000000000000e+00
1.806000000000000000e+03 5.000000000000000000e+00
1.835000000000000000e+03 2.000000000000000000e+00
1.864000000000000000e+03 1.000000000000000000e+00
1.893000000000000000e+03 4.000000000000000000e+00
1.922000000000000000e+03 1.000000000000000000e+00
1.951000000000000000e+03 4.000000000000000000e+00
1.980000000000000000e+03 3.000000000000000000e+00
2.009000000000000000e+03 2.000000000000000000e+00
2.038000000000000000e+03 2.000000000000000000e+00
2.067000000000000000e+03 0.000000000000000000e+00
2.096000000000000000e+03 0.000000000000000000e+00
2.125000000000000000e+03 1.000000000000000000e+00
2.154000000000000000e+03 1.000000000000000000e+00
2.183000000000000000e+03 1.000000000000000000e+00
2.212000000000000000e+03 0.000000000000000000e+00
2.241000000000000000e+03 0.000000000000000000e+00
2.270000000000000000e+03 2.000000000000000000e+00
2.299000000000000000e+03 2.000000000000000000e+00
2.328000000000000000e+03 3.000000000000000000e+00
2.357000000000000000e+03 1.000000000000000000e+00
2.386000000000000000e+03 1.000000000000000000e+00
2.415000000000000000e+03 0.000000000000000000e+00
2.444000000000000000e+03 2.000000000000000000e+00
2.473000000000000000e+03 1.000000000000000000e+00
2.502000000000000000e+03 0.000000000000000000e+00
2.531000000000000000e+03 0.000000000000000000e+00
2.560000000000000000e+03 0.000000000000000000e+00
2.589000000000000000e+03 0.000000000000000000e+00
2.618000000000000000e+03 0.000000000000000000e+00
2.647000000000000000e+03 0.000000000000000000e+00
2.676000000000000000e+03 1.000000000000000000e+00
2.705000000000000000e+03 0.000000000000000000e+00
2.734000000000000000e+03 0.000000000000000000e+00
2.763000000000000000e+03 0.000000000000000000e+00
2.792000000000000000e+03 0.000000000000000000e+00
2.821000000000000000e+03 0.000000000000000000e+00
2.850000000000000000e+03 0.000000000000000000e+00
2.879000000000000000e+03 1.000000000000000000e+00


==> dat/shuffle60.dat <==
0.000000000000000000e+00 2.834000000000000000e+03
2.992999999999999972e+01 2.980000000000000000e+03
5.985999999999999943e+01 2.224000000000000000e+03
8.978999999999999204e+01 1.670000000000000000e+03
1.197199999999999989e+02 1.300000000000000000e+03
1.496500000000000057e+02 1.022000000000000000e+03
1.795799999999999841e+02 9.180000000000000000e+02
2.095099999999999909e+02 7.520000000000000000e+02
2.394399999999999977e+02 5.940000000000000000e+02
2.693700000000000045e+02 5.380000000000000000e+02
2.993000000000000114e+02 4.510000000000000000e+02
3.292300000000000182e+02 3.530000000000000000e+02
3.591599999999999682e+02 3.480000000000000000e+02
3.890899999999999750e+02 3.170000000000000000e+02
4.190199999999999818e+02 2.720000000000000000e+02
4.489499999999999886e+02 2.350000000000000000e+02
4.788799999999999955e+02 2.150000000000000000e+02
5.088100000000000023e+02 1.920000000000000000e+02
5.387400000000000091e+02 1.740000000000000000e+02
5.686699999999999591e+02 1.540000000000000000e+02
5.986000000000000227e+02 1.540000000000000000e+02
6.285299999999999727e+02 1.280000000000000000e+02
6.584600000000000364e+02 1.220000000000000000e+02
6.883899999999999864e+02 1.080000000000000000e+02
7.183199999999999363e+02 9.300000000000000000e+01
7.482500000000000000e+02 8.900000000000000000e+01
7.781799999999999500e+02 8.100000000000000000e+01
8.081100000000000136e+02 8.800000000000000000e+01
8.380399999999999636e+02 6.600000000000000000e+01
8.679700000000000273e+02 7.600000000000000000e+01
8.978999999999999773e+02 8.000000000000000000e+01
9.278300000000000409e+02 5.800000000000000000e+01
9.577599999999999909e+02 5.400000000000000000e+01
9.876899999999999409e+02 5.800000000000000000e+01
1.017620000000000005e+03 5.500000000000000000e+01
1.047549999999999955e+03 5.700000000000000000e+01
1.077480000000000018e+03 5.200000000000000000e+01
1.107410000000000082e+03 4.400000000000000000e+01
1.137339999999999918e+03 5.000000000000000000e+01
1.167269999999999982e+03 3.600000000000000000e+01
1.197200000000000045e+03 3.100000000000000000e+01
1.227129999999999882e+03 2.900000000000000000e+01
1.257059999999999945e+03 3.400000000000000000e+01
1.286990000000000009e+03 3.500000000000000000e+01
1.316920000000000073e+03 3.100000000000000000e+01
1.346849999999999909e+03 2.600000000000000000e+01
1.376779999999999973e+03 2.500000000000000000e+01
1.406710000000000036e+03 2.100000000000000000e+01
1.436639999999999873e+03 3.400000000000000000e+01
1.466569999999999936e+03 2.500000000000000000e+01
1.496500000000000000e+03 1.300000000000000000e+01
1.526430000000000064e+03 2.600000000000000000e+01
1.556359999999999900e+03 1.300000000000000000e+01
1.586289999999999964e+03 1.900000000000000000e+01
1.616220000000000027e+03 2.100000000000000000e+01
1.646150000000000091e+03 1.900000000000000000e+01
1.676079999999999927e+03 1.400000000000000000e+01
1.706009999999999991e+03 1.300000000000000000e+01
1.735940000000000055e+03 1.300000000000000000e+01
1.765869999999999891e+03 2.000000000000000000e+01
1.795799999999999955e+03 1.100000000000000000e+01
1.825730000000000018e+03 1.400000000000000000e+01
1.855660000000000082e+03 8.000000000000000000e+00
1.885589999999999918e+03 1.300000000000000000e+01
1.915519999999999982e+03 1.500000000000000000e+01
1.945450000000000045e+03 7.000000000000000000e+00
1.975379999999999882e+03 1.000000000000000000e+01
2.005309999999999945e+03 1.300000000000000000e+01
2.035240000000000009e+03 8.000000000000000000e+00
2.065170000000000073e+03 1.000000000000000000e+01
2.095099999999999909e+03 1.000000000000000000e+01
2.125030000000000200e+03 5.000000000000000000e+00
2.154960000000000036e+03 9.000000000000000000e+00
2.184889999999999873e+03 1.100000000000000000e+01
2.214820000000000164e+03 1.200000000000000000e+01
2.244750000000000000e+03 7.000000000000000000e+00
2.274679999999999836e+03 1.000000000000000000e+01
2.304610000000000127e+03 6.000000000000000000e+00
2.334539999999999964e+03 9.000000000000000000e+00
2.364469999999999800e+03 4.000000000000000000e+00
2.394400000000000091e+03 1.000000000000000000e+00
2.424329999999999927e+03 4.000000000000000000e+00
2.454259999999999764e+03 6.000000000000000000e+00
2.484190000000000055e+03 4.000000000000000000e+00
2.514119999999999891e+03 5.000000000000000000e+00
2.544050000000000182e+03 5.000000000000000000e+00
2.573980000000000018e+03 2.000000000000000000e+00
2.603909999999999854e+03 1.100000000000000000e+01
2.633840000000000146e+03 6.000000000000000000e+00
2.663769999999999982e+03 6.000000000000000000e+00
2.693699999999999818e+03 7.000000000000000000e+00
2.723630000000000109e+03 7.000000000000000000e+00
2.753559999999999945e+03 6.000000000000000000e+00
2.783489999999999782e+03 5.000000000000000000e+00
2.813420000000000073e+03 6.000000000000000000e+00
2.843349999999999909e+03 4.000000000000000000e+00
2.873279999999999745e+03 5.000000000000000000e+00
2.903210000000000036e+03 2.000000000000000000e+00
2.933139999999999873e+03 3.000000000000000000e+00
2.963070000000000164e+03 2.000000000000000000e+00

